Ranking, and other Properties, of Elite Swimmers using Extreme Value Theory

The International Swimming Federation (FINA) uses a very simple points system with the aim to rank swimmers across all Olympic events. The points acquired is a function of the ratio of the recorded time and the current world record for that event. With some world records considered "better" than others however, bias is introduced between events, with some being much harder to attain points where the world record is hard to beat. A model based on extreme value theory will be introduced, where swim-times are modelled through their rate of occurrence, and with the distribution of the best times following a generalised Pareto distribution. Within this framework, the strength of a particular swim is judged based on its position compared to the whole distribution of swim-times, rather than just the world record. This model also accounts for the date of the swim, as training methods improve over the years, as well as changes in technology, such as full body suits. The parameters of the generalised Pareto distribution, for each of the 34 individual Olympic events, will be shown to vary with a covariate, leading to a novel single unified description of swim quality over all events and time. This structure, which allows information to be shared across all strokes, distances, and genders, improves the predictive power as well as the model robustness compared to equivalent independent models. A by-product of the model is that it is possible to estimate other features of interest, such as the ultimate possible time, the distribution of new world records for any event, and to correct swim times for the effect of full body suits. The methods will be illustrated using a dataset of the best 500 swim-times for each event in the period 2001-2018.

==> data_code/covariates.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200"
"1",-2.97692176622951,-2.52792277864721,-2.26412630561557,-1.98930769582773,-1.98272503082056,-1.72771565014733,-1.72771565014733,-1.72771565014733,-1.72771565014733,-1.72771565014733,-1.72551122279609,-1.72551122279609,-1.72551122279609,-1.72257198632777,-1.72257198632777,-1.7049671845644,-1.66749191959333,-1.64985650078342,-1.64985650078342,-1.62781222727102,-1.6248729908027,-1.61972932698314,-1.61972932698314,-1.61972932698314,-1.61972932698314,-1.61972932698314,-1.61972932698314,-1.37577270011266,-1.36181132688814,-1.36181132688814,-1.36181132688814,-1.36181132688814,-1.36181132688814,-1.36181132688814,-1.36181132688814,-1.28976941636778,-1.28976941636778,-1.2015923223182,-1.16855652909616,-1.08772752621738,-1.04216936095843,-1.0127463792287,-0.956166077213554,-0.926038903413283,-0.917221194008325,-0.910638529001152,-0.909903719884072,-0.874632882264243,-0.826870289654057,-0.826870289654057,-0.811439298195381,-0.783516551746349,-0.64537243773535,-0.640963583032871,-0.613040836583839,-0.579239617198169,-0.579239617198169,-0.579239617198169,-0.554990916334536,-0.554990916334536,-0.554990916334536,-0.554990916334536,-0.554990916334536,-0.396241529998758,-0.37202344618167,-0.367614591479191,-0.311034289464048,-0.311034289464048,-0.311034289464048,-0.300012152707851,-0.300012152707851,-0.288990015951654,-0.286785588600415,-0.286785588600415,-0.105287736681708,-0.104552927564628,-0.0751605628814367,-0.0509118620178038,0.165856827520733,0.17393972780861,0.215823847482158,0.241542166579951,0.254033921570307,0.254033921570307,0.254033921570307,0.254768730687387,0.256973158038626,0.256973158038626,0.256973158038626,0.258442776272786,0.270934531263142,0.270934531263142,0.270934531263142,0.270934531263142,0.31061422358545,0.324606213856511,0.355468196773862,0.405435216735288,0.424540253779362,0.430388109669455,0.430388109669455,0.433327346137774,0.433327346137774,0.433327346137774,0.435531773489014,0.436266582606094,0.436266582606094,0.436266582606094,0.437001391723173,0.445819101128131,0.44949314671353,0.459045665235567,0.466393756406365,0.467128565523445,0.467128565523445,0.478885511396721,0.494316502855397,0.496520930206636,0.496520930206636,0.498725357557875,0.499460166674955,0.524443676655668,0.526648104006907,0.528852531358146,0.605303296580989,0.679519017406047,0.702267482988976,0.705206719457295,0.705206719457295,0.705941528574375,0.706676337691454,0.710350383276853,0.72063771091597,0.730190229438007,0.735333893257566,0.741947175311284,0.7559085485358,0.7559085485358,0.766195876174917,0.766195876174917,0.767665494409076,0.780892058516513,0.783096485867752,0.783831294984832,0.783831294984832,0.783831294984832,0.784566104101912,0.786035722336071,0.79117938615563,0.792649004389789,0.792649004389789,0.792649004389789,0.792649004389789,0.805875568497225,0.805875568497225,0.805875568497225,0.806610377614305,0.812488850550943,0.9102490801691,0.971207619840177,0.971942428957257,0.972677238074336,0.972677238074336,0.974881665425576,0.977086092776815,0.977086092776815,0.977086092776815,0.985168993064693,1.00794807569417,1.00794807569417,1.00794807569417,1.0395448677286,1.04027967684568,1.04027967684568,1.04027967684568,1.05497585918727,1.05497585918727,1.05497585918727,1.05497585918727,1.05497585918727,1.05497585918727,1.05497585918727,1.05497585918727,1.05938471388975,1.05938471388975,1.06158914124099,1.06158914124099,1.06158914124099,1.06232395035807,1.06232395035807,1.06379356859223,1.06452837770931,1.07408089623135,1.07408089623135,1.07408089623135,1.07408089623135,1.08583784210462,1.0865726512217,1.0865726512217,1.10788211561702
"2",-2.89501226105624,-2.70688125253826,-1.79189321227233,-1.62774305264096,-1.6209984388916,-1.6209984388916,-1.6209984388916,-1.6209984388916,-1.6209984388916,-1.6209984388916,-1.6209984388916,-1.6209984388916,-1.61575262819766,-1.59555001201324,-1.54159310201837,-1.54159310201837,-1.54159310201837,-1.51911105618718,-1.51086763938241,-1.51086763938241,-1.51086763938241,-1.51086763938241,-1.51086763938241,-1.42540464016021,-1.34596807822333,-1.31152683301249,-1.29354119634753,-1.29354119634753,-1.26206633218386,-1.26206633218386,-1.26206633218386,-1.26206633218386,-1.24782770315744,-1.24782770315744,-1.24782770315744,-1.24782770315744,-1.24782770315744,-1.24782770315744,-1.24782770315744,-1.24782770315744,-1.24258189246349,-1.24258189246349,-1.24108308940808,-1.24108308940808,-1.24108308940808,-1.08442694505377,-0.963804524156689,-0.963804524156689,-0.921838038605127,-0.77495533917466,-0.741981671955576,-0.702263390987134,-0.702263390987134,-0.702263390987134,-0.526122806912461,-0.518628791635396,-0.515662410588225,-0.515662410588225,-0.512664804477399,-0.505170789200334,-0.502173183089509,-0.496177970867857,-0.48268874336914,-0.475944129619782,-0.472946523508956,-0.466951311287305,-0.453462083788588,-0.449715076150056,-0.449715076150056,-0.449715076150056,-0.449715076150056,-0.424984825735743,-0.424984825735743,-0.424984825735743,-0.424984825735743,-0.394259363099778,-0.239882648392247,-0.236135640753715,-0.22864162547665,-0.221147610199585,-0.221147610199585,-0.182928132286556,-0.176183518537198,-0.176183518537198,-0.175434117009491,-0.164942495621601,-0.164942495621601,-0.151453268122885,-0.151453268122885,-0.116231396320681,0.0336489092206115,0.0388947199145567,0.0403935229699696,0.0606273642180441,0.119080683379148,0.13781572157181,0.151304949070526,0.30718046683347,0.309428671416589,0.312426277527415,0.316922686693654,0.319170891276773,0.378373611965584,0.379872415020997,0.399356854741365,0.403103862379897,0.403103862379897,0.403103862379897,0.403103862379897,0.40460266543531,0.406101468490723,0.414344885295494,0.471330626464839,0.49231386924062,0.502056089100804,0.584459032084861,0.585208433612567,0.585208433612567,0.585208433612567,0.588955441251099,0.590454244306512,0.592702448889632,0.592702448889632,0.592702448889632,0.594950653472751,0.596449456528164,0.596449456528164,0.59944706263899,0.615184494720826,0.645160555829084,0.646659358884497,0.646659358884497,0.646659358884497,0.646659358884497,0.646659358884497,0.647408760412203,0.647408760412203,0.653403972633855,0.669141404715691,0.675886018465049,0.677384821520462,0.677384821520462,0.681881230686701,0.698368064296243,0.857241188170013,0.858739991225426,0.860238794280838,0.860238794280838,0.860238794280838,0.862486998863958,0.864735203447077,0.866983408030197,0.890964256916803,0.895460666083042,0.910448696637171,0.911198098164878,0.923188522608181,0.94042475774543,0.94042475774543,0.944921166911669,0.947169371494788,0.969651417325982,0.971150220381395,1.13152214731058,1.13227154883828,1.13227154883828,1.14501137480929,1.14800898092012,1.14800898092012,1.16824282216819,1.1689922236959,1.1689922236959,1.1689922236959,1.1689922236959,1.17049102675131,1.19597067869333,1.19597067869333,1.19746948174875,1.19971768633187,1.20571289855352,1.21695392146911,1.21695392146911,1.21695392146911,1.21695392146911,1.21695392146911,1.21695392146911,1.21695392146911,1.21695392146911,1.21695392146911,1.22294913369077,1.22294913369077,1.22294913369077,1.22369853521847,1.22369853521847,1.22369853521847,1.22594673980159,1.22594673980159,1.2266961413293,1.27091083146398,1.27091083146398
"3",-2.73409896640343,-2.45290676700452,-2.45290676700452,-2.45290676700452,-2.0695636503261,-2.0364822151027,-1.76751576350375,-1.76751576350375,-1.76751576350375,-1.76751576350375,-1.76751576350375,-1.51149422134003,-1.51149422134003,-1.51149422134003,-1.51149422134003,-1.51149422134003,-1.51149422134003,-1.50646008989299,-1.50070679681066,-1.48923017571414,-1.48707269080826,-1.40580742602034,-1.20012719832702,-1.19725055178586,-1.19005893543295,-1.16704576310362,-1.16704576310362,-1.16632660146833,-1.15553917693896,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.15338169203309,-1.14690923731547,-1.14690923731547,-1.14690923731547,-1.0828738867064,-1.0828738867064,-1.0828738867064,-1.0828738867064,-1.0828738867064,-1.0828738867064,-0.874346977540053,-0.874346977540053,-0.718258937613697,-0.713254771234795,-0.713254771234795,-0.713254771234795,-0.711097286328921,-0.629832021541001,-0.623359566823379,-0.614729627199883,-0.6132913039293,-0.587401485058813,-0.460799072179402,-0.452199097624043,-0.452199097624043,-0.45076077435346,-0.448603289447586,-0.447884127812295,-0.437096703282925,-0.387474550447823,-0.387474550447823,-0.387474550447823,-0.387474550447823,-0.363742216483209,-0.363742216483209,-0.363742216483209,-0.334256589436265,-0.334256589436265,-0.175321868036881,-0.168849413319259,-0.133610493189984,-0.13145300828411,-0.124261391931197,-0.124261391931197,-0.114193129037118,-0.101248219601874,-0.101248219601874,-0.101248219601874,-0.101248219601874,0.0763847043150837,0.0828571590327056,0.0828571590327056,0.133198473503099,0.158369130738295,0.167718231997082,0.175629009985287,0.175629009985287,0.176348171620578,0.176348171620578,0.285690705252997,0.340317024467001,0.340317024467001,0.341036186102293,0.344631994278749,0.349666125725788,0.35038528736108,0.35038528736108,0.35038528736108,0.407918218184386,0.407918218184386,0.428054743972543,0.428054743972543,0.431650552149,0.431650552149,0.431650552149,0.431650552149,0.446033784854826,0.496405064393357,0.556814641757828,0.561848773204867,0.603530182983627,0.603530182983627,0.605687667889501,0.607125991160084,0.607125991160084,0.607845152795375,0.613598445877706,0.617913415689454,0.635173294936446,0.635173294936446,0.635892456571737,0.647399042736398,0.647399042736398,0.66465892198339,0.66465892198339,0.66465892198339,0.66465892198339,0.667535568524556,0.679042154689217,0.692706225759752,0.694144549030335,0.694144549030335,0.694863710665626,0.707089458465579,0.707089458465579,0.712842751547909,0.834411032980281,0.848794265686107,0.86458585659438,0.871777472947293,0.873215796217876,0.880407412570789,0.880407412570789,0.900543938358946,0.919961302511812,0.9458511213823,0.946570283017591,0.946570283017591,0.946570283017591,0.946570283017591,0.947289444652882,0.957357707546961,0.96742597044104,0.970302616982205,0.970302616982205,0.974617586793953,0.974617586793953,1.07604934243817,1.10481580784982,1.12995650001688,1.13211398492275,1.13211398492275,1.13283314655805,1.13570979309921,1.13858643964038,1.14074392454625,1.14146308618154,1.14577805599329,1.16447625851086,1.16735290505203,1.19252356228723,1.19755769373426,1.20978344153422,1.20978344153422,1.21194092644009,1.21194092644009,1.21194092644009,1.21194092644009,1.21194092644009,1.21266008807538,1.21697505788713,1.21697505788713,1.21769421952242,1.22057086606359,1.22057086606359,1.22057086606359,1.22057086606359,1.2277624824165,1.23135829059296,1.24214571512233,1.26515888745165
"4",-2.80403862693029,-2.60606132688657,-2.4559763208909,-2.4559763208909,-2.1815001260649,-1.95264732019122,-1.8981935978933,-1.74583968680189,-1.74583968680189,-1.74583968680189,-1.74583968680189,-1.74583968680189,-1.74583968680189,-1.74068865901695,-1.73480177011988,-1.63769876419786,-1.63769876419786,-1.4419597083702,-1.4419597083702,-1.42429904167899,-1.41694043055765,-1.41694043055765,-1.41694043055765,-1.39339287496936,-1.39339287496936,-1.39339287496936,-1.39339287496936,-1.39339287496936,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37941151383881,-1.37278876382961,-1.37278876382961,-1.09389740233081,-0.948166241248598,-0.921705902091446,-0.920234179867177,-0.843704624205238,-0.800288818589331,-0.78189229078598,-0.679576935319678,-0.657531762835329,-0.595719429416071,-0.595719429416071,-0.595719429416071,-0.571436012715648,-0.571436012715648,-0.571436012715648,-0.571436012715648,-0.571436012715648,-0.564077401594307,-0.556718790472967,-0.378640401336532,-0.333752873496356,-0.32713012348715,-0.316092206805139,-0.302846706786727,-0.302846706786727,-0.302846706786727,-0.302846706786727,-0.302846706786727,-0.288129484544046,-0.268261234516428,-0.169625184610795,-0.114466262080415,-0.0990131787256009,-0.0629559842310334,-0.0372008453063424,-0.0276346508486,-0.0276346508486,0.146764432727165,0.148972016063567,0.152651321624237,0.160745793857711,0.190916099455207,0.217407099492032,0.235067766183248,0.238011210631785,0.238011210631785,0.238747071743919,0.240954655080321,0.240954655080321,0.245369821753125,0.28657804403263,0.329288649416076,0.329288649416076,0.366817566134912,0.396252010620273,0.415353738656086,0.418297183104622,0.419033044216756,0.41976890532889,0.41976890532889,0.41976890532889,0.421240627553158,0.424919933113828,0.42712751645023,0.42712751645023,0.42712751645023,0.42712751645023,0.427863377562364,0.428599238674498,0.449939210926385,0.458769544271993,0.460241266496261,0.478637794299612,0.48010951652388,0.48010951652388,0.510279822121375,0.510279822121375,0.510279822121375,0.511015683233509,0.530148072148994,0.530148072148994,0.530148072148994,0.690565794594213,0.690565794594213,0.691301655706346,0.694245100154883,0.697924405715553,0.708962322397563,0.720736100191708,0.741340211331461,0.746491239116399,0.751642266901337,0.751642266901337,0.767095350256151,0.76856707248042,0.76856707248042,0.76856707248042,0.76856707248042,0.76856707248042,0.76856707248042,0.769302933592554,0.775189822489626,0.776661544713894,0.778133266938162,0.789907044732306,0.791378766956574,0.792114628068708,0.798001516965781,0.798001516965781,0.808303572535657,0.808303572535657,0.829643544787544,0.901052733544217,0.931223039141712,0.931223039141712,0.93269476136598,0.951060628289659,0.955475794962463,0.955475794962463,0.955475794962463,0.955475794962463,0.956947517186731,0.961362683859535,0.962834406083803,0.963570267195937,0.963570267195937,0.968721294980876,0.968721294980876,0.968721294980876,0.97681576721435,0.993740572793433,0.993740572793433,1.00992951726038,1.01875985060599,1.01949571171812,1.02096743394239,1.03126948951227,1.03494879507294,1.03789223952147,1.03862810063361,1.03862810063361,1.03862810063361,1.04083568397001,1.04083568397001,1.04083568397001,1.04083568397001,1.04525085064281,1.04525085064281,1.04525085064281,1.04598671175495,1.04598671175495,1.04598671175495,1.04966601731562,1.04966601731562,1.04966601731562,1.04966601731562,1.07100598956751,1.09308182293153
"5",-2.74526053303571,-2.50608552072025,-2.24339611112659,-2.24339611112659,-2.24339611112659,-2.10228173412726,-1.85437280282276,-1.84163583763039,-1.60310467190708,-1.51713715519116,-1.51579347534669,-1.433801011504,-1.36392965959162,-1.36392965959162,-1.36392965959162,-1.36191413982491,-1.34313061533244,-1.34313061533244,-1.34111509556574,-1.30550757968732,-1.29274262116486,-1.29274262116486,-1.29274262116486,-1.26519718435325,-1.26519718435325,-1.26519718435325,-1.26519718435325,-1.26519718435325,-1.26519718435325,-1.26519718435325,-1.26519718435325,-1.12609832712063,-1.11736440813158,-1.11736440813158,-1.04214633017142,-1.04214633017142,-1.04214633017142,-1.04147449024918,-1.02938137164896,-1.02938137164896,-1.02938137164896,-1.02938137164896,-1.02938137164896,-1.02938137164896,-1.02938137164896,-1.02938137164896,-1.02333481234885,-0.963513065939894,-0.963513065939894,-0.882892275271762,-0.882892275271762,-0.882892275271762,-0.852687472101306,-0.852687472101306,-0.778785080655518,-0.778785080655518,-0.774754041122111,-0.774754041122111,-0.774754041122111,-0.774754041122111,-0.768707481822001,-0.766691962055298,-0.616199819474785,-0.567155505151671,-0.540281908262293,-0.534235348962184,-0.534235348962184,-0.452914725041724,-0.400511211107438,-0.39177729211839,-0.390433612273921,-0.382371533207108,-0.375653133984764,-0.374337447470388,-0.370978247859216,-0.370978247859216,-0.370306407936981,-0.370306407936981,-0.344776490892073,-0.337386251747494,-0.313871854469289,-0.313871854469289,-0.313871854469289,-0.305809775402476,-0.291701137035553,-0.291701137035553,-0.291701137035553,-0.291701137035553,-0.284982737813208,-0.127744202680257,-0.115679077410131,-0.0585726840202036,0.120136735294156,0.128198814360969,0.177243128684083,0.1873207275176,0.190679927128772,0.196054646506647,0.204788565495695,0.204788565495695,0.212850644562508,0.212850644562508,0.212850644562508,0.237036881762948,0.36468646698749,0.366030146831959,0.375435905743241,0.37677958558771,0.37677958558771,0.378795105354414,0.394247423565806,0.430526779366465,0.511847403286925,0.530658921109489,0.558876197843335,0.568281956754617,0.609236198680825,0.611923558369763,0.613267238214231,0.6146109180587,0.619985637436576,0.619985637436576,0.619985637436576,0.62670403665892,0.633422435881264,0.642828194792546,0.643500034714781,0.652905793626063,0.668358111837455,0.668358111837455,0.671717311448627,0.676420190904268,0.695903548649067,0.695903548649067,0.695903548649067,0.695903548649067,0.696575388571301,0.696575388571301,0.859160649752035,0.860504329596503,0.863863529207676,0.87058192843002,0.892752645863756,0.908204964075148,0.915595203219727,0.915595203219727,0.931719361353354,0.931719361353354,0.932391201275588,0.932391201275588,0.932391201275588,0.939781440420167,0.939781440420167,0.955905598553793,0.955905598553793,0.958592958242731,0.958592958242731,1.02110206434063,1.02782046356297,1.02983598332967,1.08022397749726,1.08022397749726,1.08089581741949,1.08089581741949,1.10303854152313,1.10303854152313,1.10303854152313,1.10371038144537,1.10371038144537,1.1043822213676,1.1043822213676,1.10774142097878,1.11445982020112,1.11849085973453,1.13864605740156,1.13864605740156,1.1608167748353,1.1608167748353,1.16551965429094,1.17962829265786,1.17962829265786,1.17962829265786,1.17962829265786,1.17962829265786,1.17962829265786,1.17962829265786,1.17962829265786,1.18365933219127,1.1843311721135,1.1843311721135,1.1843311721135,1.18500301203574,1.18836221164691,1.18970589149138,1.19037773141361,1.19642429071372,1.19642429071372,1.19911165040266,1.26430811618949,1.26430811618949
"6",-2.70924155739388,-2.46815315214639,-2.46815315214639,-2.20630435644703,-1.97593099143277,-1.56072318239543,-1.48236945068999,-1.33567943374716,-1.32965222361598,-1.32965222361598,-1.32965222361598,-1.32965222361598,-1.32965222361598,-1.32965222361598,-1.32965222361598,-1.32965222361598,-1.32496439351394,-1.31829539711879,-1.30557128684184,-1.30557128684184,-1.25869298582149,-1.2386022853842,-1.23123569522386,-1.23123569522386,-1.23123569522386,-1.23123569522386,-1.23123569522386,-1.23123569522386,-1.23123569522386,-1.23123569522386,-1.23123569522386,-1.08387598826646,-1.08387598826646,-1.08387598826646,-1.05309815134655,-1.03702559099672,-1.01023799041366,-1.00889861038451,-1.00889861038451,-1.00889861038451,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.99617450010756,-0.850154173179307,-0.850154173179307,-0.850154173179307,-0.850154173179307,-0.704859343766845,-0.542124670224791,-0.535427770079027,-0.508640169495973,-0.508640169495973,-0.502612959364786,-0.359271392494838,-0.359271392494838,-0.351235112319922,-0.351235112319922,-0.339878285822731,-0.339208595808155,-0.32916324558951,-0.31443006526883,-0.260854864102721,-0.260854864102721,-0.260854864102721,-0.22804005338848,-0.0793688701525289,-0.0786991801379526,-0.0786991801379526,-0.0385177792633712,-0.0284724290447259,-0.0164180087823515,-0.0164180087823515,-0.0150786287531988,0.148995424818008,0.177122405430215,0.177122405430215,0.20190093596954,0.20190093596954,0.234046056669205,0.242082336844122,0.258824587208531,0.397450420225836,0.398120110240413,0.398120110240413,0.400798870298718,0.402807940342447,0.402807940342447,0.459731591581437,0.469776941800083,0.479152602004152,0.479152602004152,0.479152602004152,0.479822292018728,0.479822292018728,0.479822292018728,0.479822292018728,0.567579587678838,0.567579587678838,0.567579587678838,0.639878205502477,0.639878205502477,0.645905415633664,0.64858417569197,0.651262935750275,0.671353636187566,0.672023326202142,0.672023326202142,0.699480616799773,0.699480616799773,0.700150306814349,0.700150306814349,0.700150306814349,0.726937907397403,0.726937907397403,0.726937907397403,0.72760759741198,0.742340777732659,0.862912884107011,0.885654440852,0.915790491507936,0.933872121901497,0.94257809209099,0.94257809209099,0.944587162134719,0.948605302222177,0.961999102513704,0.961999102513704,0.961999102513704,0.961999102513704,0.961999102513704,0.961999102513704,0.961999102513704,0.961999102513704,0.96266879252828,0.96266879252828,0.96266879252828,0.96266879252828,0.980080732907266,0.980080732907266,0.980750422921842,0.986107943038453,0.986107943038453,0.994813913227946,0.994813913227946,1.1066800494128,1.10734973942738,1.13544881628898,1.13812757634729,1.13879726636186,1.13879726636186,1.14080633640559,1.14281540644932,1.14415478647847,1.16424548691576,1.16424548691576,1.16491517693034,1.16491517693034,1.16491517693034,1.16491517693034,1.1829968073239,1.18701494741136,1.18701494741136,1.19304215754255,1.19973905768831,1.2057662678195,1.2057662678195,1.2057662678195,1.2057662678195,1.2057662678195,1.21447223800899,1.21581161803814,1.21581161803814,1.22518727824221,1.23054479835882,1.2338932484317,1.23456293844628,1.23456293844628,1.25532332889815,1.30423860371283
"7",-2.4615903503738,-2.3355259772659,-2.31003923191578,-2.31003923191578,-2.31003923191578,-2.1691634826724,-1.82981529321348,-1.82981529321348,-1.67083054069501,-1.45151038991896,-1.45151038991896,-1.43407209046887,-1.43205997899386,-1.43205997899386,-1.43205997899386,-1.43205997899386,-1.43205997899386,-1.43004786751886,-1.43004786751886,-1.42736505221884,-1.42199942161882,-1.40928399493646,-1.40794258728646,-1.39117499166138,-1.36099331953623,-1.36099331953623,-1.36099331953623,-1.3334944627111,-1.3334944627111,-1.3334944627111,-1.3334944627111,-1.3334944627111,-1.3334944627111,-1.18591167521768,-1.11082079281003,-1.11082079281003,-1.11082079281003,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09807742013497,-1.09204108570994,-1.03232049929195,-0.843880670458754,-0.837844336033725,-0.691602956190315,-0.686265271582998,-0.685594567757995,-0.682241048632979,-0.629255446457725,-0.609805035532632,-0.460210136564206,-0.460210136564206,-0.440116967806818,-0.433409929556786,-0.383777846506548,-0.361644620281442,-0.361644620281442,-0.361644620281442,-0.361644620281442,-0.361644620281442,-0.361644620281442,-0.190615144905622,-0.179883883705571,-0.138970950380374,-0.138970950380374,-0.138970950380374,-0.128910393005326,-0.116837724155268,-0.0611693066800016,0.00861183711304128,0.0548624550455547,0.129310579620912,0.141383248470969,0.142053952295973,0.142053952295973,0.15412662114603,0.224578468764077,0.22524917258908,0.295645128221709,0.296315832046712,0.301010758821735,0.302352166471741,0.305034981771754,0.305705685596757,0.328509615646866,0.349972138046969,0.349972138046969,0.363386214547034,0.376129587222095,0.376129587222095,0.415701112897284,0.428444485572345,0.465361141940231,0.468714661065247,0.487494368165337,0.487494368165337,0.520358855590494,0.540452024347882,0.540452024347882,0.540452024347882,0.541793431997889,0.541793431997889,0.545817654947908,0.545817654947908,0.545817654947908,0.546488358772911,0.551183285547934,0.55252469319794,0.55252469319794,0.569292288823021,0.569962992648024,0.569962992648024,0.596120441823149,0.599473960948165,0.599473960948165,0.600144664773169,0.600144664773169,0.624290002473284,0.624290002473284,0.626972817773297,0.6276435215983,0.643740413398378,0.786600328124062,0.787941735774069,0.788612439599072,0.788612439599072,0.788612439599072,0.789283143424075,0.806050739049156,0.835561707349297,0.842268745599329,0.842268745599329,0.842268745599329,0.859707045049413,0.859707045049413,0.859707045049413,0.859707045049413,0.859707045049413,0.859707045049413,0.862389860349426,0.863060564174429,0.878486752149503,0.878486752149503,0.886535198049541,0.886535198049541,0.957657749492591,1.00796053636783,1.03274863190024,1.03341933572525,1.03409003955025,1.03409003955025,1.03677285485026,1.04213848545029,1.04213848545029,1.04213848545029,1.0649424155004,1.0649424155004,1.0656131193254,1.07500297287544,1.07902719582546,1.07969789965047,1.09847760675056,1.09914831057556,1.10183112587557,1.10585534882559,1.10585534882559,1.10585534882559,1.10585534882559,1.10585534882559,1.10585534882559,1.11457449855063,1.11457449855063,1.11457449855063,1.11524520237564,1.11591590620064,1.11658661002564,1.11658661002564,1.11658661002564,1.11658661002564,1.11658661002564,1.12329364827568,1.12597646357569,1.15682883952584,1.15682883952584,1.15951165482585,1.19240408824372,1.19240408824372
"8",-2.8800470826456,-2.8800470826456,-2.40646805101536,-2.40646805101536,-2.15211447770846,-2.15211447770846,-2.15211447770846,-1.92833537485021,-1.30055584465402,-1.30055584465402,-1.30055584465402,-1.30055584465402,-1.30055584465402,-1.30055584465402,-1.29600220011911,-1.29600220011911,-1.23162776100957,-1.23162776100957,-1.23162776100957,-1.23162776100957,-1.23162776100957,-1.23162776100957,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-1.20495641444798,-0.990284600659547,-0.990284600659547,-0.98898355936386,-0.98898355936386,-0.98898355936386,-0.98898355936386,-0.988333038716016,-0.988333038716016,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.976623667054829,-0.888776274568931,-0.834783060797901,-0.834783060797901,-0.72422165569146,-0.693647185242805,-0.537522229760308,-0.50304463542459,-0.418449846177912,-0.350145178154319,-0.350145178154319,-0.348193616210788,-0.348193616210788,-0.313743126902064,-0.283819177101252,-0.262351995722409,-0.262351995722409,-0.262351995722409,-0.262351995722409,-0.262351995722409,-0.262351995722409,-0.262351995722409,-0.262351995722409,-0.235680649160816,-0.230476483978066,-0.101673395705006,-0.0919155859873504,-0.0919155859873504,-0.088012462100288,-0.088012462100288,-0.0860609001567568,-0.085410379508913,-0.036621330920633,-0.0249119592594457,-0.0249119592594457,-0.0249119592594457,-0.0249119592594457,0.114977085053951,0.155282260193269,0.225538490160392,0.226189010808236,0.226189010808236,0.263268687735329,0.306880676167852,0.376459280460138,0.381663445642888,0.382313966290732,0.383615007586419,0.440860824596668,0.45517227884923,0.455822799497074,0.464930088566886,0.534562902913159,0.543019671335128,0.571642579840252,0.597663405754001,0.611297234331726,0.611297234331726,0.612598275627414,0.612598275627414,0.615850878866633,0.615850878866633,0.61715192016232,0.61715192016232,0.621055044049382,0.62235608534507,0.623006605992914,0.623006605992914,0.633414936358413,0.642522225428226,0.642522225428226,0.648376911258819,0.669844092637663,0.695864918551412,0.695864918551412,0.695864918551412,0.695864918551412,0.695864918551412,0.696515439199256,0.696515439199256,0.696515439199256,0.850688832738221,0.86109716310372,0.86109716310372,0.861747683751564,0.868903410877845,0.869553931525689,0.905332567157094,0.905332567157094,0.922246104001031,0.924197665944563,0.924197665944563,0.924848186592406,0.924848186592406,0.926149227888094,0.926149227888094,0.940460682140656,0.945664847323406,1.01659870296537,1.04587213211833,1.06603827220149,1.06603827220149,1.08487626596197,1.08877938984903,1.09073095179256,1.09073095179256,1.09073095179256,1.097236158271,1.097236158271,1.097236158271,1.09788667891884,1.09788667891884,1.09918772021453,1.09918772021453,1.14082104167653,1.15253041333771,1.15708405787262,1.15773457852046,1.16098718175968,1.16098718175968,1.16098718175968,1.16098718175968,1.16098718175968,1.16098718175968,1.16098718175968,1.16098718175968,1.16098718175968,1.16098718175968,1.16684186759028,1.16684186759028,1.16684186759028,1.16749238823812,1.16814290888596,1.17074499147734,1.17139551212518,1.17139551212518,1.17139551212518,1.17269655342087,1.17269655342087,1.17985228054715,1.21042675099581
"9",-3.05349038837931,-3.03216305421785,-2.56829353620596,-2.56829353620596,-2.55762986912523,-2.43163753176771,-2.43163753176771,-2.07843132968478,-2.07843132968478,-1.8851523638465,-1.81917092378446,-1.70584169108532,-1.67251773145803,-1.67251773145803,-1.67251773145803,-1.67251773145803,-1.62255956198345,-1.61856068682817,-1.58723616477852,-1.43525113891172,-1.43525113891172,-1.43325170133408,-1.43325170133408,-1.34463773869184,-1.34463773869184,-1.34063886353657,-1.11736833403372,-1.10337227099025,-1.10337227099025,-1.10337227099025,-1.10337227099025,-1.10337227099025,-1.09737395825734,-0.958052037048911,-0.958052037048911,-0.928754722543251,-0.909426825959422,-0.85077665701539,-0.85077665701539,-0.85077665701539,-0.844778344282478,-0.712121214999504,-0.712121214999504,-0.712121214999504,-0.712121214999504,-0.694820525959669,-0.694154046767123,-0.692821088382031,-0.686156296456573,-0.643501628133641,-0.642835148941095,-0.629505565090179,-0.6181754188169,-0.6181754188169,-0.6181754188169,-0.6181754188169,-0.604179355773438,-0.604179355773438,-0.602846397388346,-0.602846397388346,-0.450222662295354,-0.450222662295354,-0.450222662295354,-0.4348936408668,-0.416898702668063,-0.41423278589788,-0.41423278589788,-0.387573618196047,-0.206957757016131,-0.200292965090673,-0.150307025649736,-0.149640546457191,-0.140309837761549,-0.140309837761549,-0.128313212295725,-0.128313212295725,-0.128313212295725,-0.128313212295725,-0.128313212295725,-0.128313212295725,-0.126980253910633,-0.126980253910633,-0.126980253910633,-0.118316024407537,0.040972502610913,0.040972502610913,0.0423054609960046,0.0656322327351082,0.0889590044742118,0.10362154671022,0.120950005716411,0.120950005716411,0.120950005716411,0.128947756026961,0.130947193604598,0.130947193604598,0.134946068759873,0.16093875726916,0.211618945868998,0.284903887082682,0.286236845467774,0.286236845467774,0.286903324660319,0.308230658821786,0.314228971554698,0.327558555405614,0.327558555405614,0.343554056026714,0.343554056026714,0.345553493604351,0.362215473417997,0.362881952610543,0.362881952610543,0.362881952610543,0.362881952610543,0.371546182113638,0.379543932424188,0.379543932424188,0.379543932424188,0.556827397641375,0.556827397641375,0.556827397641375,0.585486002920845,0.588818398883575,0.588818398883575,0.588818398883575,0.588818398883575,0.608146295467403,0.608146295467403,0.608146295467403,0.622142358510865,0.622142358510865,0.747468216675835,0.771433697641128,0.771433697641128,0.771433697641128,0.774099614411312,0.776765531181495,0.776765531181495,0.781430885529316,0.78876215664732,0.802091740498236,0.818087241119336,0.82208611627461,0.826751470622431,0.827417949814977,0.827417949814977,0.827417949814977,0.842746971243531,0.842746971243531,0.843413450436077,0.862741347019905,0.865407263790089,0.865407263790089,0.865407263790089,0.865407263790089,0.868739659752818,0.868739659752818,0.868739659752818,1.01469860292035,1.01603156130544,1.01803099888308,1.02469579080854,1.04002481223709,1.04002481223709,1.04002481223709,1.0473560833551,1.0473560833551,1.0473560833551,1.0546873544731,1.05602031285819,1.06401806316874,1.07001637590165,1.07001637590165,1.07001637590165,1.08201300136748,1.08201300136748,1.08934427248548,1.08934427248548,1.08934427248548,1.08934427248548,1.08934427248548,1.08934427248548,1.08934427248548,1.08934427248548,1.08934427248548,1.0953425852184,1.0953425852184,1.0953425852184,1.0953425852184,1.0953425852184,1.09867498118112,1.09867498118112,1.09867498118112,1.10334033552895,1.10800568987677,1.10800568987677,1.13999669111897,1.13999669111897,1.13999669111897
"10",-2.97493049872873,-2.55769694725124,-2.48343207562903,-2.21945421377191,-2.21945421377191,-2.21945421377191,-2.21945421377191,-2.21945421377191,-2.21945421377191,-1.89941199996667,-1.82852280432729,-1.57602224081178,-1.57602224081178,-1.57602224081178,-1.57602224081178,-1.49976009423307,-1.33567411083446,-1.33567411083446,-1.33567411083446,-1.33567411083446,-1.33567411083446,-1.33364870524476,-1.3309481644585,-1.3309481644585,-1.32422494312603,-1.29451899447715,-1.27426493858019,-1.2641379106317,-1.2641379106317,-1.24388385473474,-1.23645736757252,-1.23645736757252,-1.23645736757252,-1.23645736757252,-1.23645736757252,-1.23645736757252,-1.08857462889148,-1.08789949369491,-1.01231248231276,-1.01231248231276,-0.99948491357802,-0.99948491357802,-0.99948491357802,-0.99948491357802,-0.852277310093546,-0.852277310093546,-0.821924356881288,-0.743608674079688,-0.705801103072019,-0.60315242256087,-0.584276767690225,-0.576850280528005,-0.563347576596694,-0.543768655896294,-0.507986490478322,-0.507986490478322,-0.507986490478322,-0.507986490478322,-0.501910273709232,-0.501910273709232,-0.493808651350446,-0.492458380957315,-0.468153513880956,-0.468153513880956,-0.450599998770252,-0.450599998770252,-0.419515649095048,-0.372256185335462,-0.357403211011021,-0.347276183062538,-0.339877826533507,-0.337852420943811,-0.337177285747245,-0.311522148277755,-0.304095661115535,-0.288567551594528,-0.280465929235742,-0.280465929235742,-0.280465929235742,-0.258186467749079,-0.258186467749079,-0.230505924689893,-0.0900778038042652,-0.0900778038042652,-0.086026992624872,-0.0772502350695203,-0.0745496942832582,-0.0421432048481133,-0.0239145545408443,-0.0239145545408443,-0.0117621210026649,0.10506439863636,0.110465480208884,0.154996272549018,0.161072489318108,0.204956277094867,0.208331953077694,0.240738442512839,0.248840064871626,0.248840064871626,0.254916281640715,0.275170337537681,0.385245505211051,0.401420619295433,0.402770889688564,0.405471430474826,0.406821700867957,0.411547647243916,0.412222782440481,0.435852514320274,0.435852514320274,0.458131975806937,0.468259003755419,0.468259003755419,0.474335220524509,0.488513059652385,0.488513059652385,0.488513059652385,0.48918819484895,0.537122793805102,0.639771474316251,0.639771474316251,0.646494695648716,0.647844966041847,0.649870371631544,0.649870371631544,0.649870371631544,0.654596318007503,0.656621723597199,0.65797199399033,0.65797199399033,0.658647129186896,0.658647129186896,0.661347669973158,0.671474697921641,0.671474697921641,0.671474697921641,0.672149833118206,0.679576320280427,0.682951996263255,0.711307674519006,0.714008215305268,0.738313082381627,0.738313082381627,0.738313082381627,0.738988217578193,0.738988217578193,0.738988217578193,0.738988217578193,0.823408247782073,0.893594177591697,0.898995259164221,0.899670394360786,0.900345529557352,0.900345529557352,0.903046070343614,0.933427154189062,0.946254722923807,0.951655804496331,0.953681210086028,0.953681210086028,0.953681210086028,0.955031480479159,0.973935265982993,0.975285536376124,0.975285536376124,0.97596067157269,0.977986077162387,0.991488781093697,0.99553959227309,1.06308124256283,1.06308124256283,1.06308124256283,1.06780718893879,1.13866825394498,1.14339420032094,1.1440693355175,1.1440693355175,1.1440693355175,1.1460947411072,1.14744501150033,1.14744501150033,1.15487149866255,1.17782609534578,1.17782609534578,1.19808015124275,1.20550663840497,1.20550663840497,1.21900934233628,1.22576069430193,1.22576069430193,1.22576069430193,1.2264358294985,1.2264358294985,1.2264358294985,1.22913637028476,1.22913637028476,1.22913637028476,1.23926339823324,1.23926339823324
"11",-2.90919075424483,-2.66816830339983,-2.66816830339983,-2.3926133961472,-2.14313401720237,-1.98453725099697,-1.98453725099697,-1.87603603804957,-1.72096299188576,-1.64135628327943,-1.47007412492429,-1.47007412492429,-1.47007412492429,-1.47007412492429,-1.47007412492429,-1.47007412492429,-1.46795989289934,-1.46795989289934,-1.46795989289934,-1.46514091686606,-1.4447327049585,-1.41231448057584,-1.39540062437619,-1.39540062437619,-1.39540062437619,-1.36650612003512,-1.36650612003512,-1.36650612003512,-1.35029700784379,-1.21213781787964,-1.13394059728994,-1.1325311092733,-1.11914097311524,-1.11914097311524,-1.11914097311524,-1.11914097311524,-1.11914097311524,-1.11914097311524,-1.11914097311524,-1.11279827704037,-1.11279827704037,-1.05004669596633,-0.965477414968078,-0.933793298927415,-0.856271458012354,-0.845700297887573,-0.843586065862617,-0.784358204830163,-0.692741483748727,-0.686428152007538,-0.685723407999219,-0.685723407999219,-0.636391327416908,-0.632867607375314,-0.606087335059202,-0.606087335059202,-0.577897574726453,-0.564507438568397,-0.564507438568397,-0.54618409435211,-0.483432513278062,-0.448900056870444,-0.444671592820531,-0.432015565004474,-0.432015565004474,-0.432015565004474,-0.428491844962881,-0.428491844962881,-0.40100682863845,-0.393254644546944,-0.376340788347294,-0.368588604255788,-0.362245908180919,-0.353084236072776,-0.34533205198127,-0.34533205198127,-0.34533205198127,-0.338284611898082,-0.327008707764982,-0.316437547640201,-0.171260281926541,-0.165622329859992,-0.154346425726892,-0.133908849485648,-0.111357041219449,-0.111357041219449,-0.100785881094668,-0.0881004889449305,-0.0881004889449305,-0.086691000928293,-0.0824625368783806,-0.0824625368783806,-0.0613202166288185,0.0866760251181163,0.0909044891680287,0.0923139771846662,0.0951329532179411,0.115570529459184,0.166312098058134,0.175473770166277,0.183225954257783,0.183930698266102,0.186044930291058,0.20154929847407,0.300242823972374,0.339003744429904,0.348136052204368,0.350250284229324,0.355888236295874,0.414381988986329,0.428476869152704,0.428476869152704,0.433410077210935,0.434819565227572,0.44750495737731,0.456666629485453,0.551836434942163,0.6088913352823,0.611710311315575,0.611710311315575,0.611710311315575,0.633557375573456,0.635671607598412,0.665270855947799,0.665975599956118,0.665975599956118,0.665975599956118,0.665975599956118,0.665975599956118,0.665975599956118,0.685003688180724,0.688527408222318,0.688527408222318,0.688527408222318,0.69275587227223,0.694165360288868,0.694165360288868,0.694870104297186,0.70966972847188,0.70966972847188,0.763259637437784,0.868941874351914,0.872465594393508,0.872465594393508,0.877398802451739,0.892903170634751,0.899950610717939,0.911931258859357,0.913340746875995,0.920388186959182,0.920388186959182,0.920388186959182,0.921092930967501,0.921092930967501,0.941530507208744,0.942235251217063,0.942235251217063,0.942235251217063,0.945758971258657,0.945758971258657,0.946463715266975,0.957739619400075,0.958444363408394,0.961263339441669,0.961263339441669,0.9661965474999,0.9661965474999,0.9661965474999,0.996500539857606,1.04092877671537,1.09448932134759,1.11842125329675,1.1205354853217,1.1205354853217,1.12969715742985,1.13392562147976,1.17339128594561,1.18255295805375,1.18396244607039,1.18748616611198,1.19735258222845,1.19735258222845,1.19735258222845,1.19735258222845,1.19735258222845,1.19735258222845,1.19735258222845,1.19735258222845,1.20721899834491,1.20721899834491,1.20721899834491,1.20933323036986,1.20933323036986,1.2142664384281,1.21779015846969,1.21849490247801,1.22765657458615,1.22765657458615,1.25020838285235,1.25020838285235
"12",-3.13802678750457,-3.1221623829392,-2.63588389517451,-2.63588389517451,-2.63588389517451,-1.9006032314055,-1.87232320587592,-1.62056200299065,-1.62056200299065,-1.62056200299065,-1.46326873091405,-1.46326873091405,-1.46326873091405,-1.46326873091405,-1.46326873091405,-1.45292238011055,-1.44950233637272,-1.39708082563497,-1.36190323290305,-1.36190323290305,-1.36190323290305,-1.36190323290305,-1.22116412211206,-1.21909485195135,-1.21012801458832,-1.13428351522597,-1.1329040017855,-1.1329040017855,-1.1329040017855,-1.13221424506526,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11979862410106,-1.11359081361896,-1.11359081361896,-1.11359081361896,-1.11359081361896,-0.969402919226792,-0.933564309637988,-0.819754450799443,-0.792135442126756,-0.695598241157395,-0.645246000580343,-0.637658676657773,-0.617655731770999,-0.617655731770999,-0.617655731770999,-0.611447921288896,-0.576960085277216,-0.576960085277216,-0.559716167271376,-0.461741973134862,-0.453464892492059,-0.448636595450423,-0.447285821873299,-0.432800930748394,-0.427972633706758,-0.427972633706758,-0.416936526183021,-0.362445745284566,-0.362445745284566,-0.362445745284566,-0.362445745284566,-0.362445745284566,-0.362445745284566,-0.35554817808223,-0.334165719754989,-0.334165719754989,-0.192075835386867,-0.186557781624998,-0.186557781624998,-0.133446514167011,-0.119651379762339,-0.110684542399302,-0.110684542399302,-0.109305028958835,-0.105166488637433,-0.0830942735899583,0.059685367498397,0.059685367498397,0.0645136645400322,0.0658931779804994,0.0658931779804994,0.0658931779804994,0.114176148396851,0.138317633605027,0.138317633605027,0.146594714247831,0.146594714247831,0.147284470968064,0.167977172575072,0.181772306979744,0.311446570383661,0.315585110705063,0.321792921187165,0.321792921187165,0.321792921187165,0.350762703436976,0.350762703436976,0.369386134883284,0.381801755847488,0.383871026008189,0.399045673853328,0.401804700734263,0.40318421417473,0.40318421417473,0.405943241055664,0.463221788698396,0.482534976864937,0.569415583751028,0.569415583751028,0.572864367352196,0.574933637512897,0.576313150953364,0.577692664393831,0.577692664393831,0.597695609280605,0.625975634810183,0.625975634810183,0.625975634810183,0.625975634810183,0.626665391530417,0.632183445292285,0.641840039375556,0.649427363298125,0.654255660339761,0.654255660339761,0.654255660339761,0.654255660339761,0.654945417059994,0.819107516475591,0.820487029916058,0.820487029916058,0.821176786636292,0.830833380719562,0.848077298725402,0.85152608232657,0.87635732425498,0.87635732425498,0.896360269141754,0.896360269141754,0.896360269141754,0.897050025861988,0.897050025861988,0.899809052742922,0.901188566183389,0.916363214028529,0.91843248418923,0.91843248418923,0.921191511070164,0.921191511070164,0.995024219998502,1.04675597401602,1.06604042231922,1.07293798952156,1.07293798952156,1.07293798952156,1.07569701640249,1.08535361048576,1.12949804058071,1.13018779730094,1.13225706746165,1.13225706746165,1.13432633762235,1.13432633762235,1.14743171530678,1.14743171530678,1.14743171530678,1.14743171530678,1.14743171530678,1.14743171530678,1.14743171530678,1.14743171530678,1.14743171530678,1.14743171530678,1.15157025562819,1.15570879594959,1.15570879594959,1.15639855266982,1.15639855266982,1.15639855266982,1.15708830939006,1.15846782283052,1.15915757955076,1.15915757955076,1.16674490347333,1.16674490347333,1.16812441691379,1.20123273948501,1.20123273948501,1.23574931536003
"13",-2.3426051044521,-2.3426051044521,-2.3426051044521,-2.31615760329731,-2.31615760329731,-2.31615760329731,-1.9451676008047,-1.91315220466995,-1.80599922575881,-1.79555942267139,-1.65285311435699,-1.6410503369776,-1.57423559721813,-1.55753191227826,-1.54918006980832,-1.40508178774893,-1.40508178774893,-1.40508178774893,-1.40299382713145,-1.40299382713145,-1.39188703662456,-1.39119104975206,-1.38144723353714,-1.38144723353714,-1.38144723353714,-1.33133617871753,-1.30280071694526,-1.30280071694526,-1.16079039550335,-1.10096452392184,-1.09400465519689,-1.09400465519689,-1.07173307527707,-1.07173307527707,-1.07103708840457,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05850932469967,-1.05224544284722,-1.05224544284722,-0.990273611742184,-0.990273611742184,-0.990273611742184,-0.990273611742184,-0.990273611742184,-0.875464777233605,-0.794730300024238,-0.788466418171787,-0.782898523191831,-0.583846277658391,-0.535823183456267,-0.510767656046464,-0.510767656046464,-0.510767656046464,-0.461323588646331,-0.434876087491538,-0.396596809504338,-0.37992212401749,-0.375746202782522,-0.375746202782522,-0.317283305492981,-0.294315738700661,-0.294315738700661,-0.294315738700661,-0.294315738700661,-0.294315738700661,-0.294315738700661,-0.283179948740748,-0.28039600125077,-0.28039600125077,-0.276220080015802,-0.265780276928384,-0.105007309382145,-0.0729919132473955,-0.0632480970324719,-0.0632480970324719,-0.0402805302401519,-0.0402805302401519,-0.0402805302401519,-0.0402805302401519,-0.0402805302401519,-0.0388885564951629,-0.0124410553403702,0.0174863801768952,0.059970578852083,0.137892109118451,0.137892109118451,0.137892109118451,0.210970730730379,0.210970730730379,0.210970730730379,0.220018560072808,0.227674415670248,0.228370402542742,0.228370402542742,0.240898166247644,0.252729943080051,0.373860658347122,0.389839356961476,0.392623304451455,0.393319291323949,0.42255073996872,0.444126333016051,0.469181860425854,0.469181860425854,0.469181860425854,0.474053768533316,0.474053768533316,0.476837716023294,0.476837716023294,0.487277519110713,0.490757453473185,0.538809547128329,0.542985468363297,0.567345008900606,0.586832641330453,0.62163198495518,0.642482591676996,0.645962526039469,0.645962526039469,0.647354499784458,0.647354499784458,0.648746473529447,0.657098315999381,0.674497987811745,0.674497987811745,0.700249502094043,0.703033449584021,0.703729436456516,0.707209370818988,0.721825095141374,0.731568911356298,0.731568911356298,0.743400688188705,0.743400688188705,0.748968583168661,0.748968583168661,0.897213787009999,0.906957603224923,0.906957603224923,0.918093393184835,0.91878938005733,0.937581025614683,0.947324841829606,0.955676684299541,0.955676684299541,0.955676684299541,0.955676684299541,0.975860303601883,0.975860303601883,0.976556290474377,0.976556290474377,0.976556290474377,0.980732211709344,0.984212146071817,0.984908132944312,0.99534793603173,0.99534793603173,0.99534793603173,1.00091583101169,1.00091583101169,1.00230780475668,1.03084326652895,1.10534286133889,1.10534286133889,1.15124899547051,1.1526409692155,1.15333695608799,1.18048044411528,1.18604833909523,1.18604833909523,1.19927208967263,1.19927208967263,1.21179985337753,1.21388781399502,1.21458380086751,1.21458380086751,1.21527978774001,1.22363163020994,1.22432761708243,1.2285035383174,1.2285035383174,1.2285035383174,1.2291995251899,1.2291995251899,1.2291995251899,1.2291995251899,1.23685538078734,1.23685538078734,1.2410313020223,1.24451123638478,1.24659919700226
"14",-3.14621623423349,-2.20589129206416,-2.05984960727448,-1.98788393516766,-1.63701687592009,-1.63701687592009,-1.63701687592009,-1.63701687592009,-1.63701687592009,-1.63701687592009,-1.63701687592009,-1.63481478140598,-1.57979300319936,-1.5592401210677,-1.53721917592664,-1.53721917592664,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.52914482937492,-1.37716972325557,-1.36836134519914,-1.36762731369444,-1.30893537796431,-1.28691443282325,-1.28544636981384,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.2714997712245,-1.26489348768219,-1.26489348768219,-0.993301830942435,-0.816400238309246,-0.814932175299842,-0.808325891757524,-0.797315419186994,-0.737124835801427,-0.693816977024008,-0.693816977024008,-0.599830359776119,-0.554350991130622,-0.552148896616516,-0.551414865111814,-0.551414865111814,-0.515447321381415,-0.489756218716844,-0.489756218716844,-0.465533179061677,-0.465533179061677,-0.465533179061677,-0.465533179061677,-0.465533179061677,-0.458192864014656,-0.429565635331277,-0.273216924829745,-0.266610641287427,-0.221834719500603,-0.221100687995901,-0.197611679845436,-0.197611679845436,-0.197611679845436,-0.197611679845436,-0.163112199124441,-0.0111676776511208,-0.0111676776511208,-0.00969961464171673,0.00571504695702588,0.00571504695702588,0.0416825906874253,0.0673736933519963,0.0673736933519963,0.0769161029131227,0.0769161029131227,0.085724480969547,0.0989370480541835,0.256019790060418,0.261158010593332,0.263360105107438,0.265562199621544,0.322816656988302,0.328688909025919,0.328688909025919,0.328688909025919,0.344837602129363,0.344837602129363,0.347773728148171,0.348507759652873,0.353645980185788,0.390347555420889,0.405792801665661,0.438824219377252,0.443228408405464,0.489472393201692,0.499748834267521,0.521739194762552,0.52467532078136,0.52467532078136,0.526877415295466,0.526877415295466,0.529079509809572,0.530547572818976,0.533483698837785,0.557706738492952,0.557706738492952,0.567249148054078,0.568717211063482,0.586333967176331,0.586333967176331,0.587067998681033,0.591472187709245,0.60762088081269,0.615695227364412,0.615695227364412,0.615695227364412,0.616429258869114,0.628907794449048,0.634780046486665,0.634780046486665,0.74197923081919,0.793330851502303,0.793330851502303,0.793330851502303,0.793330851502303,0.793330851502303,0.799203103539919,0.799203103539919,0.82489420620449,0.82489420620449,0.830032426737404,0.845447088336147,0.850585308869061,0.852787403383167,0.852787403383167,0.853521434887869,0.874808348524228,0.893159136141779,0.893893167646481,0.893893167646481,0.896095262160587,0.896095262160587,0.900499451188799,0.900499451188799,0.900499451188799,0.900499451188799,0.901967514198203,0.910775892254627,0.932062805890986,1.05905025620444,1.05905025620444,1.05905025620444,1.05905025620444,1.05978428770914,1.05978428770914,1.06051831921384,1.06051831921384,1.06492250824205,1.06492250824205,1.06492250824205,1.07079476027967,1.07152879178437,1.07226282328907,1.07519894930788,1.0810712013455,1.08987957940192,1.08987957940192,1.12437906012292,1.12511309162762,1.14052775322636,1.14126178473106,1.14126178473106,1.14126178473106,1.14860209977808,1.14860209977808,1.14860209977808,1.14860209977808,1.14860209977808,1.14933613128279,1.14933613128279,1.153740320311,1.153740320311,1.15741047783451,1.16401676137683,1.17429320244266,1.19925027360252
"15",-2.54456501648236,-2.24320360050555,-2.19827586647231,-2.19827586647231,-1.98193154720456,-1.96050447405024,-1.87062020615426,-1.79804463579287,-1.79182387261903,-1.78977908472393,-1.70337959619847,-1.53953736612469,-1.45109308970413,-1.44487232653029,-1.29347162280418,-1.29347162280418,-1.29347162280418,-1.29347162280418,-1.29347162280418,-1.29347162280418,-1.29347162280418,-1.29139803507957,-1.29139803507957,-1.27967650446961,-1.27207334947937,-1.25133747223326,-1.25133747223326,-1.23543996634458,-1.23060159498715,-1.2202336563641,-1.2202336563641,-1.19949777911799,-1.19189462412775,-1.19189462412775,-1.19189462412775,-1.19189462412775,-1.19189462412775,-1.17599711823906,-1.17599711823906,-1.04049392040163,-1.04049392040163,-0.98453585166664,-0.962417582604122,-0.961726386695918,-0.961726386695918,-0.949284860348252,-0.949284860348252,-0.949284860348252,-0.949284860348252,-0.949284860348252,-0.949284860348252,-0.949284860348252,-0.949284860348252,-0.949284860348252,-0.943064097174419,-0.938916921725197,-0.891224404059142,-0.79857535253034,-0.709439880201573,-0.691468786588278,-0.681100847965222,-0.473742075504117,-0.44609423917597,-0.44609423917597,-0.44609423917597,-0.439873476002136,-0.405313680591952,-0.405313680591952,-0.405313680591952,-0.405313680591952,-0.355518775371778,-0.316811804512372,-0.273986458033252,-0.271912870308641,-0.271912870308641,-0.271221674400437,-0.271221674400437,-0.271221674400437,-0.237353074898457,-0.234588291265642,-0.23044111581642,-0.213161218111328,-0.190351753140606,-0.190351753140606,-0.190351753140606,-0.190351753140606,-0.190351753140606,-0.183439794058569,-0.183439794058569,-0.179292618609347,-0.162012720904255,-0.162012720904255,-0.0196263638142961,-0.0196263638142961,0.0398164842912208,0.0619347533537387,0.0633171451701461,0.0882001978654787,0.0895825896818861,0.0944209610393119,0.233351338588252,0.237498514037475,0.238880905853882,0.264455154457418,0.28726461942814,0.28726461942814,0.301779733500417,0.305926908949639,0.320442023021917,0.328045178012157,0.328736373920361,0.328736373920361,0.330809961644972,0.334957137094194,0.334957137094194,0.341177900268027,0.485637845082597,0.485637845082597,0.490476216440023,0.495314587797449,0.495314587797449,0.54991906454554,0.556831023627577,0.556831023627577,0.567198962250632,0.572728529516262,0.574802117240873,0.574802117240873,0.586552447680335,0.61558267582489,0.623877026723334,0.623877026723334,0.708922923261896,0.728967604599803,0.735159567944128,0.737233155668739,0.73930674339335,0.742071527026164,0.744145114750775,0.754513053373831,0.772484146987127,0.795293611957848,0.79944078740707,0.79944078740707,0.800131983315274,0.8049703546727,0.822941448285995,0.827779819643421,0.828471015551625,0.828471015551625,0.84436852144031,0.947385511592167,0.992284445795898,0.995049229428713,0.998505208969731,0.998505208969731,1.00334358032716,1.01302032304201,1.01854989030764,1.05034490208501,1.05034490208501,1.05034490208501,1.05034490208501,1.05172729390142,1.07108077933112,1.07937513022956,1.07937513022956,1.09043426476082,1.09043426476082,1.09181665657723,1.09596383202645,1.09596383202645,1.09596383202645,1.09596383202645,1.09596383202645,1.16995059403375,1.22040789533262,1.24802693183126,1.24802693183126,1.24871812773947,1.24871812773947,1.28327792314965,1.29088107813989,1.32198489400906,1.32198489400906,1.32198489400906,1.32198489400906,1.32198489400906,1.32198489400906,1.32198489400906,1.3295880489993,1.3302792449075,1.3302792449075,1.3302792449075,1.33304402854031,1.33857359580594,1.33857359580594,1.34202957534696,1.35239751397002,1.37728056666535
"16",-2.70259685243234,-2.42794982432628,-2.23127164563141,-1.92501562452082,-1.67916790115222,-1.50845007134163,-1.50845007134163,-1.50845007134163,-1.50845007134163,-1.50845007134163,-1.50845007134163,-1.50845007134163,-1.50845007134163,-1.50634280514133,-1.50353311687426,-1.48319214452412,-1.4340225998504,-1.4340225998504,-1.4340225998504,-1.4340225998504,-1.41294993784738,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.40522329511294,-1.25066117283799,-1.25066117283799,-1.21837902535281,-1.20152089575039,-1.19449667508271,-1.17201916894616,-1.17201916894616,-1.17201916894616,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15867314967758,-1.15235135107667,-1.00551587153617,-1.00551587153617,-1.00551587153617,-1.00551587153617,-0.853119550633755,-0.727386000682389,-0.72176662414825,-0.669787391207462,-0.605866983131628,-0.603057294864558,-0.603057294864558,-0.490640496595658,-0.490640496595658,-0.481509009727682,-0.469597102178751,-0.469597102178751,-0.387413720366965,-0.387413720366965,-0.387413720366965,-0.387413720366965,-0.358614415629501,-0.213915469875415,-0.213915469875415,-0.197057340272998,-0.19635491820623,-0.162638659001395,-0.154209594200186,-0.116981224661513,-0.102932783326165,-0.0980158288587933,0.042468584494688,0.042468584494688,0.0466831168952924,0.0487903830955946,0.0487903830955946,0.097959927769313,0.122544700106172,0.122544700106172,0.131676186974149,0.131676186974149,0.131676186974149,0.140105251775357,0.146427050376264,0.296072218183837,0.301662327131861,0.30447201539893,0.30447201539893,0.311496236066605,0.330461631869324,0.334676164269929,0.344510073204673,0.366285157274462,0.36698757934123,0.36698757934123,0.36698757934123,0.371904533808601,0.386655397210717,0.386655397210717,0.386655397210717,0.387357819277484,0.387357819277484,0.388762663411019,0.557343959435197,0.560856069769034,0.561558491835801,0.561558491835801,0.56717786836994,0.581226309705288,0.581226309705288,0.589655374506497,0.617752257177194,0.617752257177194,0.617752257177194,0.624776477844868,0.631098276445774,0.646551561914657,0.646551561914657,0.646551561914657,0.647253983981425,0.647253983981425,0.653575782582331,0.718930302377815,0.791982197321626,0.81091832553823,0.817240124139137,0.817240124139137,0.822157078606509,0.824966766873578,0.824966766873578,0.824966766873578,0.846039428876601,0.865707246746088,0.873433889480529,0.873433889480529,0.873433889480529,0.873433889480529,0.873433889480529,0.873433889480529,0.873433889480529,0.893101707350017,0.893101707350017,0.893101707350017,0.893101707350017,0.919793745887178,0.919793745887178,0.919793745887178,0.930330076888689,0.993577330483871,1.0658975357748,1.0658975357748,1.07151691230894,1.07151691230894,1.07151691230894,1.07151691230894,1.07221933437571,1.07221933437571,1.07292175644247,1.07432660057601,1.08135082124368,1.08697019777782,1.10663801564731,1.10734043771408,1.10734043771408,1.13122278798417,1.13192521005093,1.14527122931952,1.14527122931952,1.14948576172012,1.14948576172012,1.14948576172012,1.14948576172012,1.14948576172012,1.14948576172012,1.14948576172012,1.14948576172012,1.14948576172012,1.15650998238779,1.15650998238779,1.15721240445456,1.1607245147884,1.1607245147884,1.1607245147884,1.1607245147884,1.16985600165637,1.17968991059112,1.18039233265789,1.20497710499475,1.20567952706151
"17",-2.67116285130148,-2.55243086028245,-2.14239932654116,-1.78626330399709,-1.70425100219753,-1.70425100219753,-1.70425100219753,-1.70425100219753,-1.70425100219753,-1.62586570643516,-1.44814241061294,-1.44310656751998,-1.43735131827089,-1.42227376424853,-1.38918108106625,-1.38846167491012,-1.37191533331898,-1.37191533331898,-1.37191533331898,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.34241968091738,-1.23303996992813,-1.20714134830722,-1.18412035131085,-1.10357683708007,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08990812011347,-1.08703049548893,-1.01937634155559,-1.01937634155559,-0.933047602819213,-0.817253186937744,-0.817253186937744,-0.817253186937744,-0.810778531532515,-0.810778531532515,-0.748160220692135,-0.648192740245669,-0.648192740245669,-0.648192740245669,-0.648192740245669,-0.648192740245669,-0.642437490996577,-0.599273121628387,-0.592798466223159,-0.566180438446109,-0.566180438446109,-0.555389346104062,-0.405722890371166,-0.401406453434347,-0.397090016497528,-0.388487117880396,-0.387048305568123,-0.384890087099713,-0.384890087099713,-0.341725717731524,-0.337409280794705,-0.323740563828112,-0.323740563828112,-0.300000160675608,-0.292806099114243,-0.281295600616059,-0.259713415931964,-0.0611573168382931,-0.0503662244962458,-0.0503662244962458,-0.0374169136857889,-0.0374169136857889,-0.0374169136857889,-0.0374169136857889,-0.035978101373516,-0.031661664436697,-0.0100794797526023,-0.0100794797526023,0.145312249972879,0.188476619341069,0.222288708679484,0.222288708679484,0.222288708679484,0.324474358107371,0.328071388888054,0.351092385884421,0.404298466182016,0.405737278494289,0.408614903118835,0.414370152367927,0.414370152367927,0.414370152367927,0.415089558524063,0.459692740204525,0.478397300264074,0.494224235699077,0.494943641855213,0.547460291253177,0.547460291253177,0.56043957732014,0.580582949691961,0.667601119327971,0.667601119327971,0.667601119327971,0.667601119327971,0.670478743952517,0.670478743952517,0.670478743952517,0.671198150108653,0.671198150108653,0.67191755626479,0.67191755626479,0.67191755626479,0.67191755626479,0.674075774733199,0.676953399357745,0.677672805513882,0.702132614822523,0.711484894852297,0.729470048755709,0.730189454911846,0.732347673380255,0.73738351647321,0.73738351647321,0.758965701157305,0.758965701157305,0.758965701157305,0.759685107313442,0.759685107313442,0.759685107313442,0.759685107313442,0.760404513469578,0.907912750734064,0.932342584786199,0.932342584786199,0.932342584786199,0.932342584786199,0.933781397098472,0.933781397098472,0.933781397098472,0.935939615566882,0.963277049500068,0.992053295745528,0.992053295745528,0.992053295745528,0.992772701901664,1.01147726196121,1.01219666811735,1.01291607427349,1.01291607427349,1.01291607427349,1.03377885280144,1.03593707126985,1.03593707126985,1.0388146958944,1.11294350523296,1.19420642561988,1.19420642561988,1.19420642561988,1.19996167486897,1.2064363302742,1.20715573643034,1.22945732727057,1.23017673342671,1.23017673342671,1.23017673342671,1.2438454503933,1.25032010579853,1.26111119814057,1.27406050895103,1.27477991510717,1.27477991510717,1.27477991510717,1.27477991510717,1.27477991510717,1.28269338282467,1.28269338282467,1.28485160129308,1.28485160129308,1.28485160129308,1.28485160129308,1.28485160129308,1.37768497069119
"18",-2.85005771011145,-2.83524143864897,-2.61299736671181,-2.21937305331103,-2.15433713709077,-2.12921389417613,-1.90761400795473,-1.90761400795473,-1.66797692169205,-1.43284913543969,-1.42705146399785,-1.28594795117495,-1.28594795117495,-1.28594795117495,-1.28594795117495,-1.28594795117495,-1.28594795117495,-1.28594795117495,-1.28143865116463,-1.28143865116463,-1.28143865116463,-1.2640724779106,-1.26278410647908,-1.23315156355413,-1.21769110637589,-1.21769110637589,-1.21769110637589,-1.21769110637589,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.19127949202973,-1.05983876494323,-1.05983876494323,-1.05017597920683,-1.00446563445937,-1.00446563445937,-0.977409834397451,-0.977409834397451,-0.977409834397451,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.965170305798013,-0.659155249740575,-0.530344947660087,-0.496203104724813,-0.441447318885222,-0.441447318885222,-0.344792620449749,-0.342860063302469,-0.333224118637561,-0.323561332901162,-0.28233344709253,-0.27911251851373,-0.27911251851373,-0.257854389893654,-0.257854389893654,-0.257854389893654,-0.257854389893654,-0.226289289821419,-0.0955195895221615,-0.0935870323748819,-0.0935870323748819,-0.0890777323645627,-0.0832800609227236,-0.0832800609227236,-0.0826358752069637,-0.0826358752069637,-0.0826358752069637,-0.051714960850489,-0.0439847322613704,-0.034321946524972,0.115800166318572,0.136387268151399,0.136387268151399,0.140896568161718,0.209824439748026,0.209824439748026,0.225929082642023,0.225929082642023,0.227861639789303,0.237524425525701,0.24783139697786,0.24847558269362,0.371515054403758,0.373447611551038,0.376024354414078,0.376668540129838,0.382466211571677,0.433356883116708,0.439154554558547,0.439154554558547,0.452038268873745,0.453970826021024,0.453970826021024,0.459768497462863,0.589920853117851,0.59829526742273,0.605998654940358,0.611796326382197,0.613084697813717,0.615017254960997,0.621459112118596,0.629189340707714,0.629189340707714,0.636919569296833,0.637563755012593,0.639496312159873,0.663331183642988,0.663975369358748,0.663975369358748,0.689742797989144,0.689742797989144,0.690386983704904,0.690386983704904,0.691031169420664,0.691031169420664,0.691031169420664,0.691031169420664,0.700693955157062,0.845635741203037,0.846924112634557,0.856586898370955,0.873335726980712,0.891372927021989,0.899103155611108,0.899103155611108,0.899103155611108,0.899103155611108,0.901679898474148,0.915851984220865,0.915851984220865,0.915851984220865,0.915851984220865,0.916496169936625,0.916496169936625,0.916496169936625,0.918428727083905,0.918428727083905,0.934533369977902,0.935821741409422,0.935821741409422,0.935821741409422,0.937110112840942,1.08011934173964,1.0807635274554,1.0807635274554,1.0807635274554,1.08849375604452,1.0904263131918,1.09235887033907,1.09235887033907,1.09429142748635,1.11232862752763,1.13487512757923,1.14002861330531,1.14067279902107,1.14711465617867,1.15162395618898,1.15226814190474,1.15226814190474,1.15226814190474,1.15226814190474,1.15226814190474,1.15226814190474,1.15226814190474,1.15226814190474,1.15226814190474,1.15806581334658,1.15806581334658,1.15999837049386,1.16128674192538,1.16128674192538,1.16128674192538,1.16128674192538,1.16128674192538,1.16772859908298,1.16772859908298,1.17030534194602,1.2444135403299,1.24570191176142
"19",-2.65594460456944,-2.65594460456944,-2.65594460456944,-2.37854263140645,-2.37854263140645,-2.37854263140645,-1.96773112021227,-1.9287399434644,-1.85850261522109,-1.60522255276792,-1.44981950791307,-1.44981950791307,-1.44981950791307,-1.44981950791307,-1.44981950791307,-1.44981950791307,-1.44485323217869,-1.43917748848226,-1.42430822244422,-1.3909632282277,-1.37464546510046,-1.37464546510046,-1.34555727865626,-1.34555727865626,-1.34555727865626,-1.34555727865626,-1.34555727865626,-1.32923951552903,-1.23768858725901,-1.20079625323222,-1.11001391525443,-1.09653402397541,-1.09653402397541,-1.09653402397541,-1.09653402397541,-1.09653402397541,-1.09653402397541,-1.09653402397541,-1.09014881231693,-1.09014881231693,-1.09014881231693,-1.02697660252907,-1.02697660252907,-1.02697660252907,-0.941840447082622,-0.831902474129385,-0.831902474129385,-0.831902474129385,-0.827645666357062,-0.821260454698579,-0.821260454698579,-0.821260454698579,-0.787915460482055,-0.759507180834822,-0.662339631198551,-0.66021122731239,-0.64885973991953,-0.580041347600322,-0.573656135941839,-0.538182737839153,-0.487780951368255,-0.487780951368255,-0.421800430897261,-0.421800430897261,-0.40125542116279,-0.400545953200736,-0.393451273580199,-0.390613401731984,-0.365782023060105,-0.365782023060105,-0.357977875477514,-0.317538201640453,-0.317538201640453,-0.317538201640453,-0.317538201640453,-0.310443522019916,-0.303348842399379,-0.288450015196252,-0.194061215078024,-0.150074201430695,-0.140171211127029,-0.124562915961848,-0.104697813024344,-0.0819948382386256,-0.0656770751113906,-0.0585823954908536,-0.0585823954908536,-0.0585823954908536,-0.0571634595667462,-0.0571634595667462,-0.0380078245912963,-0.031622612932813,0.0436105522099645,0.11665619113641,0.117365659098464,0.118784595022571,0.121622466870786,0.123041402794893,0.123041402794893,0.145744377580612,0.172704160138652,0.215272237861874,0.221657449520357,0.233008936913216,0.374902529323956,0.374902529323956,0.377030933210117,0.381287740982439,0.406828587616372,0.437335709984681,0.444430389605218,0.452234537187809,0.455781876998078,0.462876556618615,0.463586024580668,0.463586024580668,0.465714428466829,0.465714428466829,0.465714428466829,0.469261768277098,0.481322723632011,0.481322723632011,0.558684292660949,0.558684292660949,0.587063011143097,0.605509178156494,0.627502684980158,0.633858335473556,0.635986739359717,0.640953015094093,0.640953015094093,0.640953015094093,0.645919290828469,0.650885566562845,0.659399182107489,0.668622265614187,0.68635896466553,0.69983885594455,0.700548323906603,0.720413426844107,0.720413426844107,0.727508106464644,0.727508106464644,0.840343073596268,0.864464984306093,0.873688067812791,0.897070949395478,0.899199353281639,0.899199353281639,0.899908821243693,0.899908821243693,0.899908821243693,0.899908821243693,0.909131904750391,0.9396390271187,0.95879466209415,0.95879466209415,0.95879466209415,0.95879466209415,0.959504130056203,0.974402957259331,0.974402957259331,0.975112425221385,0.975112425221385,0.978659765031653,0.981497636879868,0.984335508728083,0.984335508728083,0.998524867969157,0.998524867969157,1.00278167574148,1.07801484088426,1.13193440600034,1.13264387396239,1.1510604798107,1.15673622350713,1.15815515943124,1.16170249924151,1.17021611478615,1.19150015364776,1.21278419250937,1.22981142359866,1.23761557118125,1.23761557118125,1.23761557118125,1.23761557118125,1.23761557118125,1.23761557118125,1.23761557118125,1.24471025080179,1.24471025080179,1.24471025080179,1.24683865468795,1.24683865468795,1.24683865468795,1.25109546246027,1.25606173819465,1.26670375762545,1.28727832852501,1.33909905092002
"20",-2.76336607464718,-2.76336607464718,-2.76336607464718,-2.48519124259697,-1.80715491123673,-1.80715491123673,-1.70971664685597,-1.55388063960022,-1.55388063960022,-1.55388063960022,-1.55388063960022,-1.55388063960022,-1.55388063960022,-1.55388063960022,-1.55388063960022,-1.55388063960022,-1.55174630585048,-1.54320897085149,-1.54320897085149,-1.47849715730017,-1.45715381980271,-1.44932792938698,-1.44932792938698,-1.29278047754798,-1.29278047754798,-1.29278047754798,-1.26008367024284,-1.24300900024488,-1.21455121691493,-1.21455121691493,-1.21312832774844,-1.21312832774844,-1.21312832774844,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.19961088066671,-1.04448631799421,-0.750689348636831,-0.727923121972875,-0.719385786973892,-0.681679224061715,-0.681679224061715,-0.681679224061715,-0.681679224061715,-0.681679224061715,-0.681679224061715,-0.675276222812477,-0.666738887813494,-0.639703993650046,-0.589161784715092,-0.535091996388196,-0.52299743847297,-0.514460103473986,-0.514460103473986,-0.502395189083062,-0.501683744499813,-0.474648850336366,-0.441922399506929,-0.411330282427238,-0.389275500346531,-0.340156180578074,-0.242717916197315,-0.242717916197315,-0.241295027030818,-0.237026359531326,-0.237026359531326,-0.224931801616099,-0.224931801616099,-0.182245126621182,-0.181533682037933,-0.171573457872453,-0.171573457872453,-0.158767455373978,-0.158767455373978,-0.158767455373978,-0.15734456620748,-0.15734456620748,0.016959356688432,0.0176708012716807,0.0212280241879238,0.0212280241879238,0.0233623579376696,0.0461285846016255,0.0468400291848742,0.0468400291848742,0.0674719220990842,0.0731634787650732,0.092372482512786,0.107312818761007,0.107312818761007,0.107312818761007,0.128656156258466,0.282328186240168,0.282328186240168,0.283039630823417,0.28659685373966,0.28659685373966,0.35347264456503,0.35347264456503,0.366278647063505,0.366278647063505,0.366990091646754,0.366990091646754,0.3691244253965,0.3691244253965,0.451681640577642,0.451681640577642,0.513577319320272,0.529229100151742,0.534891013293429,0.538448236209672,0.53915968079292,0.601055359535551,0.630224587448744,0.630936032031993,0.639473367030976,0.639473367030976,0.722030582212118,0.776811815122262,0.795279730762424,0.796702619928922,0.800971287428413,0.801682732011662,0.801682732011662,0.806662844094402,0.806662844094402,0.810220067010645,0.811642956177143,0.818757402009629,0.822314624925872,0.850772408255817,0.850772408255817,0.861444077004546,0.861444077004546,0.861444077004546,0.879230191585762,0.879230191585762,0.879230191585762,0.879230191585762,0.879230191585762,0.87994163616901,0.881364525335508,0.887056082001497,0.898439195333474,0.899862084499972,0.899862084499972,0.899862084499972,0.905553641165961,0.915513865331441,1.00589697092832,1.03506619884151,1.05071797967298,1.05424555906492,1.05993711573091,1.05993711573091,1.05993711573091,1.06136000489741,1.06136000489741,1.06278289406391,1.06278289406391,1.06491722781365,1.0684744507299,1.0684744507299,1.07203167364614,1.07203167364614,1.07203167364614,1.07345456281264,1.0905292328106,1.09550934489334,1.09550934489334,1.09550934489334,1.12396712822329,1.12467857280654,1.14104179822125,1.14104179822125,1.14104179822125,1.14104179822125,1.14104179822125,1.14104179822125,1.14104179822125,1.14602191030399,1.15029057780349,1.15029057780349,1.15029057780349,1.15029057780349,1.15100202238674,1.17021102613445,1.17021102613445,1.17447969363394,1.19155436363191,1.24209657256686
"21",-2.59661459186379,-2.4774208090358,-2.34167651357074,-2.31423275443438,-2.31423275443438,-2.31423275443438,-2.21309407630136,-1.94948954775473,-1.7971345559703,-1.7964123517825,-1.62594207162077,-1.62594207162077,-1.62594207162077,-1.51836373947988,-1.3897813022105,-1.36883738076433,-1.36883738076433,-1.36667076820093,-1.36378195144974,-1.34431253022032,-1.30964672920597,-1.30964672920597,-1.29231382869879,-1.29231382869879,-1.29231382869879,-1.29231382869879,-1.2858139910086,-1.27064770306483,-1.27064770306483,-1.26270345699904,-1.26270345699904,-1.11534371084688,-1.04170897553254,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.00920978708159,-1.0027099493914,-0.938403684836127,-0.938403684836127,-0.938403684836127,-0.779548855361505,-0.73982762503256,-0.735494399905766,-0.728994562215575,-0.728994562215575,-0.695050965389022,-0.585245837002415,-0.5664986199608,-0.565776415773001,-0.565776415773001,-0.565776415773001,-0.565776415773001,-0.565776415773001,-0.565054211585202,-0.500778038871091,-0.476945300673724,-0.476945300673724,-0.440835091283774,-0.440835091283774,-0.440835091283774,-0.439390682908176,-0.388806297921087,-0.338252004775157,-0.318030287516785,-0.313697062389991,-0.311530449826594,-0.308641633075398,-0.305060703977561,-0.303616295601963,-0.303616295601963,-0.301449683038567,-0.265339473648616,-0.258117431770626,-0.251617594080435,-0.243673348014646,-0.240062327075651,-0.240062327075651,-0.216229588878284,-0.216229588878284,-0.2046743218735,-0.17578615436154,-0.17578615436154,-0.136757036379236,-0.0378451544919313,-0.0342341335529363,-0.0197900497969563,0.0343752642879687,0.0473749396683507,0.0473749396683507,0.0748186988047127,0.0748186988047127,0.14779141361357,0.182457214627922,0.207734361200887,0.21278979051548,0.225759374054704,0.232259211744895,0.232259211744895,0.255369745754463,0.255369745754463,0.255369745754463,0.278480279764031,0.30809065146379,0.316757101717378,0.317479305905177,0.328312368722162,0.328312368722162,0.350700698543931,0.490808310976937,0.495141536103731,0.495141536103731,0.498752557042726,0.498752557042726,0.537751583183872,0.541362604122867,0.541362604122867,0.547140237625259,0.550029054376455,0.555806687878847,0.578195017700616,0.578195017700616,0.581083834451812,0.588305876329802,0.59697232658339,0.59697232658339,0.59697232658339,0.603472164273581,0.634526944348938,0.634526944348938,0.667056224641051,0.67500047070684,0.698111004716408,0.698111004716408,0.756579452086969,0.764523698152758,0.794856274040316,0.799911703354909,0.801356111730507,0.805689336857301,0.814355787110889,0.816522399674286,0.82085562480108,0.825188849927874,0.843243954622849,0.846132771374045,0.846132771374045,0.846132771374045,0.846132771374045,0.846132771374045,0.846132771374045,0.846132771374045,0.960993329075245,0.960993329075245,1.022350593197,1.02885043088719,1.03968349370418,1.06207182352595,1.07146047796733,1.07146047796733,1.08157133659652,1.08229354078432,1.0989042371037,1.10684848316948,1.12345917948886,1.12345917948886,1.12345917948886,1.12345917948886,1.12779240461566,1.12779240461566,1.12779240461566,1.12779240461566,1.15884718469101,1.20509834455131,1.25998586282403,1.28739953011923,1.31917651438239,1.33145398557497,1.34084264001636,1.34589806933095,1.35095349864555,1.36611978658933,1.36611978658933,1.36611978658933,1.36611978658933,1.36973080752832,1.37478623684291,1.37478623684291,1.37478623684291,1.37478623684291,1.37623064521851,1.37623064521851,1.37623064521851,1.3863415038477
"22",-2.82821879177119,-2.75439392560885,-2.75439392560885,-2.29503920282096,-2.29503920282096,-2.28494349462782,-2.28052662229332,-2.04832533385109,-1.83126760769857,-1.83126760769857,-1.83126760769857,-1.68296060270507,-1.59654239220805,-1.59654239220805,-1.59654239220805,-1.22234391639303,-1.22234391639303,-1.22234391639303,-1.22234391639303,-1.22234391639303,-1.22234391639303,-1.22234391639303,-1.22045097110682,-1.22045097110682,-1.21792704405853,-1.21287918996196,-1.21038155382043,-1.17062970280994,-1.16305792166509,-1.15548614052023,-1.13655668765809,-1.12961588827531,-1.12961588827531,-1.12961588827531,-1.12961588827531,-1.12961588827531,-1.12961588827531,-0.998976372619801,-0.991404591474945,-0.991404591474945,-0.946631177274638,-0.936535469081497,-0.921391906791787,-0.921391906791787,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.90814128978829,-0.770560974749998,-0.761096248318929,-0.742824068125615,-0.60839866189768,-0.526371032828413,-0.520718487876525,-0.520718487876525,-0.520718487876525,-0.516932597304097,-0.516932597304097,-0.51314670673167,-0.448786567000399,-0.448786567000399,-0.448786567000399,-0.411558643038194,-0.330766686586317,-0.308051343151751,-0.298586616720682,-0.296062689672397,-0.294169744386183,-0.291672108244651,-0.289148181196366,-0.289148181196366,-0.280314436527368,-0.279683454765297,-0.265170874237657,-0.239300621992735,-0.239300621992735,-0.236145713182378,-0.215323315034026,-0.184405208692534,-0.0436962757506386,-0.0436962757506386,-0.00583737002636191,-0.00583737002636191,-0.00520638826429063,-0.00520638826429063,0.00362735640470726,0.0332834992220573,0.0389623350806988,0.176516359212237,0.242769444229722,0.242769444229722,0.250972207136648,0.250972207136648,0.258543988281504,0.258543988281504,0.332395145350596,0.400514884747541,0.40493175708204,0.40493175708204,0.406824702368254,0.406824702368254,0.409348629416539,0.47875662324438,0.47875662324438,0.47875662324438,0.47875662324438,0.47875662324438,0.47875662324438,0.502102948441017,0.527973200685939,0.527973200685939,0.5563936708859,0.625801664713741,0.629561264379415,0.630823227903558,0.633347154951843,0.633347154951843,0.635871082000128,0.639025990810484,0.653538571338124,0.660479370720908,0.663003297769193,0.663634279531264,0.68634962296583,0.68634962296583,0.68634962296583,0.692659440586543,0.710326929924539,0.710326929924539,0.712219875210753,0.712219875210753,0.712219875210753,0.712219875210753,0.712219875210753,0.712219875210753,0.712219875210753,0.781023178183275,0.862393534583717,0.863655498107859,0.864286479869931,0.866810406918216,0.868072370442358,0.873120224538929,0.873120224538929,0.874382188063071,0.881953969207926,0.896466549735566,0.906562257928706,0.910979130263205,0.919181893170132,0.919181893170132,0.933694473697771,0.933694473697771,0.933694473697771,0.933694473697771,0.944421163652983,0.951992944797838,0.953254908321981,0.958933744180622,0.958933744180622,1.02521312010486,1.05360729939807,1.09396384126388,1.09396384126388,1.09522580478802,1.09522580478802,1.09522580478802,1.09522580478802,1.09648776831216,1.09838071359837,1.09838071359837,1.10469053121909,1.10469053121909,1.12488194760537,1.12488194760537,1.12677489289158,1.12803685641573,1.14507336399165,1.14949023632615,1.1614788898055,1.16715772566414,1.16715772566414,1.16715772566414,1.16715772566414,1.16715772566414,1.16715772566414,1.17094361623657,1.17094361623657,1.17599147033314,1.18230128795385,1.2119574307712,1.2119574307712,1.2119574307712,1.2119574307712
"23",-2.49268491102577,-2.49268491102577,-2.49268491102577,-2.0260367779758,-1.9656816566665,-1.8743822683851,-1.87364623032036,-1.7537026940192,-1.69040342045091,-1.57628685216233,-1.52182003537101,-1.51813984504728,-1.50639390426401,-1.50271371394028,-1.50271371394028,-1.50271371394028,-1.48431276232159,-1.45119104940794,-1.45119104940794,-1.45119104940794,-1.42101348875329,-1.42101348875329,-1.42101348875329,-1.42101348875329,-1.42101348875329,-1.42101348875329,-1.42101348875329,-1.42101348875329,-1.42101348875329,-1.25979048432088,-1.2075624499765,-1.2075624499765,-1.19578584094053,-1.17591281319235,-1.16266412802689,-1.16266412802689,-1.16266412802689,-1.16266412802689,-1.16266412802689,-1.15603978544417,-1.15603978544417,-1.15603978544417,-1.09050172942893,-1.09050172942893,-0.969086116998281,-0.937436480214135,-0.888121929876047,-0.888121929876047,-0.888121929876047,-0.888121929876047,-0.883705701487561,-0.877081358904833,-0.871193054386853,-0.813015379019096,-0.746771953191814,-0.654797863351064,-0.626828416890657,-0.626828416890657,-0.620204074307928,-0.620204074307928,-0.583402171070549,-0.583402171070549,-0.583402171070549,-0.503143353760366,-0.462661260199249,-0.452356727292783,-0.445027014898005,-0.443554938768509,-0.440610786509519,-0.440610786509519,-0.404544921336888,-0.396448502624664,-0.378783589070723,-0.378783589070723,-0.378783589070723,-0.354494332934053,-0.354494332934053,-0.313276201308188,-0.180758681400926,-0.16680462642342,-0.154291979322711,-0.0932008199486621,-0.0858404393011863,-0.0858404393011863,-0.0858404393011863,-0.0843683631716912,-0.0843683631716912,-0.0578709928407784,-0.0512466502580502,0.0959609626914655,0.101113229144699,0.101113229144699,0.102585305274194,0.154107969806524,0.173980997554709,0.17986930207269,0.17986930207269,0.17986930207269,0.184285530461175,0.18870175884966,0.200478367885622,0.370503160842312,0.370503160842312,0.37123919890706,0.37123919890706,0.442634891187575,0.442634891187575,0.459563766676769,0.460299804741517,0.460299804741517,0.460299804741517,0.472076413777478,0.472076413777478,0.530254089145235,0.58324882980706,0.587665058195546,0.587665058195546,0.625202999497672,0.625202999497672,0.631796673827703,0.633268749957198,0.634004788021945,0.634740826086693,0.635476864151441,0.636212902216188,0.636212902216188,0.638421016410431,0.638421016410431,0.648725549316897,0.648725549316897,0.659030082223363,0.659030082223363,0.664918386741344,0.664918386741344,0.684791414489528,0.69656802352549,0.697304061590237,0.697304061590237,0.697304061590237,0.697304061590237,0.704664442237713,0.727481622244888,0.727481622244888,0.727481622244888,0.727481622244888,0.727481622244888,0.737050117086606,0.737050117086606,0.74809068805782,0.753242954511053,0.902658681654812,0.907074910043297,0.911491138431783,0.91222717649653,0.91222717649653,0.91517132875552,0.91517132875552,0.932836242309462,0.932836242309462,0.938724546827443,0.964485879093608,0.968166069417346,0.968166069417346,0.968166069417346,0.983622868777045,0.990983249424521,0.994663439748259,1.00864816297846,1.00864816297846,1.01527250556119,1.01527250556119,1.01674458169069,1.05281044686332,1.1499981396627,1.1499981396627,1.16984049915818,1.17425672754667,1.17793691787041,1.17793691787041,1.20590636433081,1.21105863078405,1.23166769659698,1.23240373466173,1.23681996305021,1.24050015337395,1.24197222950345,1.24638845789193,1.25742902886314,1.25742902886314,1.25742902886314,1.25742902886314,1.25742902886314,1.25742902886314,1.25742902886314,1.25742902886314,1.26258129531638,1.27509394241709,1.27803809467608,1.35020049327404,1.36197710231
"24",-2.72564771990459,-2.49697650936017,-2.49697650936017,-2.32912270288719,-2.23554246455645,-2.23554246455645,-2.00553399547083,-1.84837825732743,-1.75613527753788,-1.75613527753788,-1.59831091012387,-1.59831091012387,-1.59831091012387,-1.50673655960493,-1.36027888979108,-1.36027888979108,-1.36027888979108,-1.36027888979108,-1.36027888979108,-1.36027888979108,-1.36027888979108,-1.36027888979108,-1.36027888979108,-1.35827300197929,-1.26201824656616,-1.26201824656616,-1.26201824656616,-1.26201824656616,-1.26201824656616,-1.26201824656616,-1.26201824656616,-1.26201824656616,-1.11556057675231,-1.11489194748172,-1.06811575809282,-1.06142946538684,-1.04137058726891,-1.04003332872771,-1.04003332872771,-1.03936469945711,-1.02732937258635,-1.02732937258635,-1.02732937258635,-1.02732937258635,-1.02732937258635,-1.02732937258635,-1.02732937258635,-1.02732937258635,-1.02131170915097,-1.02131170915097,-1.02131170915097,-1.01729993352739,-0.971164513856145,-0.881540332043107,-0.881540332043107,-0.7779306546534,-0.773918879029814,-0.634816131192545,-0.61612237116875,-0.59539486378022,-0.584696795450656,-0.526526048908654,-0.452948969589962,-0.442919530530996,-0.391435076694971,-0.383411525447798,-0.37140405812998,-0.361374619071014,-0.345996145847267,-0.338641223870692,-0.338641223870692,-0.315239199399771,-0.293174433470046,-0.293174433470046,-0.293174433470046,-0.293174433470046,-0.286488140764068,-0.122673969467624,-0.111975901138061,-0.111307271867463,-0.0885738766671402,-0.0711895156315992,-0.0611600765726333,-0.0611600765726333,-0.0491247497018741,-0.0477874911606786,-0.0477874911606786,-0.0417698277252991,-0.0237168374191603,0.116695309406363,0.122044343571145,0.122044343571145,0.122044343571145,0.12939926554772,0.168848392512986,0.186901382819125,0.192250416983907,0.200942597501677,0.200942597501677,0.210972036560643,0.21498381218423,0.221001475619609,0.233705431760966,0.233705431760966,0.365425398068719,0.366094027339317,0.367431285880512,0.369437173692305,0.369437173692305,0.369437173692305,0.42693929096371,0.42693929096371,0.430951066587297,0.446998169081642,0.446998169081642,0.458364866681803,0.458364866681803,0.458364866681803,0.494470847294081,0.494470847294081,0.604794676942706,0.605463306213304,0.606131935483902,0.608806452566293,0.609475081836891,0.610143711107488,0.610812340378086,0.627528072143029,0.689710594308618,0.689710594308618,0.689710594308618,0.689710594308618,0.689710594308618,0.698402774826389,0.698402774826389,0.703083179720573,0.708432213885355,0.708432213885355,0.758607268733126,0.762619044356712,0.852856136334465,0.854862024146258,0.862216946122833,0.862216946122833,0.880938565699569,0.881607194970167,0.881607194970167,0.884281712052558,0.90434059017049,0.905009219441088,0.905009219441088,0.908352365794076,0.908352365794076,0.929079873182606,0.929079873182606,0.929079873182606,0.932423019535594,0.947801492759342,0.947801492759342,0.947801492759342,0.947801492759342,0.951144639112331,0.952481897653526,0.952481897653526,1.02271583061923,1.07353165518466,1.09556856156144,1.09556856156144,1.09623719083204,1.09623719083204,1.09757444937323,1.09891170791443,1.10091759572622,1.10158622499682,1.10158622499682,1.12431962019714,1.12900002509133,1.15775108372703,1.15841971299763,1.15841971299763,1.15841971299763,1.17112366913898,1.17112366913898,1.17112366913898,1.17112366913898,1.17112366913898,1.17112366913898,1.17112366913898,1.17446681549197,1.17981584965675,1.17981584965675,1.18115310819795,1.18717077163333,1.18717077163333,1.18984528871572,1.18984528871572,1.18984528871572,1.20054335704528,1.20455513266887,1.20455513266887
"25",-3.37720804447186,-3.30189658925921,-2.78624366632358,-2.78316972937612,-2.55643485932475,-2.26902175473768,-2.26902175473768,-2.26902175473768,-2.26902175473768,-1.99544136641415,-1.99544136641415,-1.99313591370356,-1.99313591370356,-1.93245767916786,-1.71340765148513,-1.62890640560664,-1.6127682366325,-1.6127682366325,-1.6127682366325,-1.6127682366325,-1.6127682366325,-1.6127682366325,-1.6127682366325,-1.6127682366325,-1.44520665281965,-1.32151271086111,-1.31459635272933,-1.24770620394564,-1.14780325315334,-1.1409189151981,-1.1409189151981,-1.1409189151981,-1.07559775506468,-1.05331171219563,-1.05331171219563,-1.05331171219563,-1.03717354322149,-1.00566568951007,-0.898814360409461,-0.870380443645499,-0.82122947266275,-0.725937427291634,-0.725937427291634,-0.577619969576914,-0.571472095682003,-0.559944832129046,-0.549954537049816,-0.538427273496858,-0.513835777917216,-0.513835777917216,-0.513835777917216,-0.502308514364258,-0.488475798100709,-0.488475798100709,-0.488475798100709,-0.488475798100709,-0.481559439968935,-0.302470592603125,-0.267152337883925,-0.267152337883925,-0.266383853647061,-0.248708716199193,-0.242560842304282,-0.211052988592865,-0.211052988592865,-0.201062693513635,-0.164175450144171,-0.164175450144171,-0.0181634451400421,-0.0181634451400421,-0.0135525397188591,-0.0135525397188591,-0.0112470870082676,0.037167419914154,0.0379359041510179,0.0425468095722009,0.0571480100726137,0.0571480100726137,0.0640643682043882,0.0786655687048011,0.0786655687048011,0.0786655687048011,0.0794340529416649,0.0971091903895332,0.0971091903895332,0.0971091903895332,0.124006138679767,0.150166622909674,0.150166622909674,0.150166622909674,0.214719298806236,0.230857467780376,0.267712690973305,0.267712690973305,0.270018143683896,0.274629049105079,0.295378123500403,0.301525997395313,0.301525997395313,0.306136902816496,0.318432650606318,0.327654461448684,0.338413240764777,0.338413240764777,0.462171223076391,0.54744095319174,0.54744095319174,0.548977921665468,0.548977921665468,0.548977921665468,0.548977921665468,0.554357311323515,0.554357311323515,0.554357311323515,0.565116090639609,0.575106385718839,0.602771818245937,0.602771818245937,0.611993629088303,0.611993629088303,0.611993629088303,0.611993629088303,0.611993629088303,0.611993629088303,0.612762113325166,0.612762113325166,0.61353059756203,0.632742703483626,0.632742703483626,0.632742703483626,0.632742703483626,0.632742703483626,0.63351118772049,0.63351118772049,0.63351118772049,0.641196030089128,0.642732998562856,0.657334199063269,0.657334199063269,0.657334199063269,0.694221442432733,0.764185528163878,0.764185528163878,0.764185528163878,0.800304287296478,0.827169215410176,0.828706183883904,0.830243152357632,0.831011636594496,0.831780120831359,0.831780120831359,0.833317089305087,0.834085573541951,0.834854057778815,0.838696478963134,0.844075868621181,0.849455258279228,0.866361911490232,0.866361911490232,0.866361911490232,0.871741301148279,0.882500080464373,0.892490375543602,0.897101280964785,0.897869765201649,0.897869765201649,0.897869765201649,0.912470965702062,0.912470965702062,0.912470965702062,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.91400793417579,0.914776418412654,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.9201558080707,0.933220040097386,0.933220040097386,0.933220040097386,0.950895177545254,0.971644251940577
"26",-3.32581602670971,-2.74775373370504,-1.98876842938071,-1.98876842938071,-1.98876842938071,-1.9235234166045,-1.88184001316335,-1.78349732941579,-1.70013052253348,-1.61207760976117,-1.61129113045096,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.59713450286717,-1.52002676049529,-1.41385205361688,-1.29905884429742,-1.29905884429742,-1.29905884429742,-1.29905884429742,-1.29198053050552,-1.25501600292563,-1.10794437191628,-1.10086605812439,-1.10086605812439,-1.04345306847903,-1.02457756503398,-0.866462453710419,-0.826384778860945,-0.808295754726105,-0.808295754726105,-0.787060813350424,-0.787060813350424,-0.783914896109582,-0.735939658186745,-0.733580220256114,-0.539319830634136,-0.536960392703505,-0.535387434083084,-0.527522640980979,-0.522803765119717,-0.481906840988774,-0.472469089266249,-0.472469089266249,-0.471682609956038,-0.460671899613092,-0.446515272029304,-0.446515272029304,-0.446515272029304,-0.446515272029304,-0.252254882407327,-0.246749527235854,-0.228660503101013,-0.223941627239751,-0.219222751378488,-0.162596241043337,-0.162596241043337,-0.162596241043337,-0.152372010010601,-0.142934258288076,0.0324833978601103,0.0324833978601103,0.0324833978601103,0.0348100658194828,0.0355965451296932,0.0355965451296932,0.0411019003011663,0.0418883796113767,0.0481802140930602,0.0654827589176898,0.0922230554648447,0.10244728649758,0.115030955460947,0.123682227873262,0.129187583044735,0.136265896836629,0.136265896836629,0.13705237614684,0.139411814077471,0.146490127869365,0.200789970245144,0.207868284037038,0.332099245079028,0.334458683009659,0.334458683009659,0.337604600250501,0.337604600250501,0.337604600250501,0.349401789903658,0.350188269213868,0.362771938177235,0.400522945067336,0.413893093340913,0.505157463296583,0.614445317444575,0.615231796754785,0.615231796754785,0.616018276064995,0.620737151926258,0.635680258820256,0.64197209330194,0.64197209330194,0.648263927783623,0.648263927783623,0.669498869159305,0.675004224330778,0.679723100192041,0.679723100192041,0.679723100192041,0.679723100192041,0.679723100192041,0.679723100192041,0.680509579502251,0.686014934673724,0.698598603637091,0.703317479498354,0.703317479498354,0.703317479498354,0.703317479498354,0.711182272600458,0.722192982943405,0.724552420874036,0.725338900184246,0.871656821854646,0.874016259785278,0.874016259785278,0.874016259785278,0.888959366679276,0.896004910499911,0.896004910499911,0.900723786361174,0.902296744981595,0.906229141532647,0.910948017393909,0.91173449670412,0.91173449670412,0.91173449670412,0.917239851875593,0.917239851875593,0.936901834630854,0.939261272561485,0.940047751871695,0.940047751871695,0.940047751871695,0.962069172557588,0.96678804841885,0.96678804841885,0.973079882900534,0.973079882900534,0.973079882900534,0.977012279451586,0.977012279451586,0.98409059324348,0.98409059324348,0.986450031174111,0.987236510484322,0.988809469104743,0.988809469104743,0.988809469104743,0.988809469104743,0.988809469104743,0.988809469104743,0.988809469104743,0.988809469104743,0.988809469104743,0.988809469104743,0.991955386345584,0.994314824276216,0.994314824276216,0.994314824276216,0.994314824276216,0.994314824276216,0.994314824276216,0.994314824276216,0.994314824276216,0.994314824276216,0.995101303586426,1.00768497254979,1.00768497254979,1.02262807944379,1.04700893806031,1.04779541737053,1.07220904595831,1.10524117698715
"27",-2.93522076906251,-2.93522076906251,-2.39707133523753,-2.38315998932913,-2.25865954491645,-2.22497944429611,-1.95114558273075,-1.85086796430769,-1.69049089097335,-1.69049089097335,-1.69049089097335,-1.69049089097335,-1.69049089097335,-1.69049089097335,-1.69049089097335,-1.69049089097335,-1.69049089097335,-1.43349707971815,-1.42178226211108,-1.37348914681942,-1.33907687009864,-1.328094228592,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.32589770029068,-1.3193081153867,-1.14578237958191,-1.07183259343725,-1.0484029582231,-1.04181337331913,-1.00740109659834,-0.978083545243141,-0.876341574619201,-0.876341574619201,-0.875609398518759,-0.875609398518759,-0.814106606081619,-0.814106606081619,-0.814106606081619,-0.81117790167985,-0.792873499168797,-0.61931725602649,-0.608365121857377,-0.596650304250302,-0.539540568415815,-0.538808392315373,-0.325745147086709,-0.323548618785383,-0.322816442684941,-0.287671989863718,-0.285475461562392,-0.278885876658412,-0.26790323515178,-0.26790323515178,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.254724065343822,-0.233490958430999,-0.233490958430999,-0.0738765685346122,-0.0687513358315172,-0.0519112855213479,-0.0431251723160422,-0.0160346565996829,0.00959150691579208,0.00959150691579208,0.00959150691579208,0.00959150691579208,0.00959150691579208,0.00959150691579208,0.0191097962215399,0.0191097962215399,0.0191097962215399,0.0191097962215399,0.0278959094268457,0.0278959094268457,0.195564236428096,0.197760764729423,0.205814701834286,0.206546877934729,0.24462003515772,0.246816563459046,0.252673972262584,0.252673972262584,0.254138324463468,0.265853142070542,0.265853142070542,0.265853142070542,0.265853142070542,0.287818425083806,0.287818425083806,0.287818425083806,0.287818425083806,0.288550601184249,0.288550601184249,0.288550601184249,0.290747129485575,0.300265418791323,0.4701302740939,0.472326802395227,0.472326802395227,0.493559909308049,0.532365242631482,0.554330525644746,0.631971699629132,0.688349259363177,0.728588437549977,0.734445846353514,0.735178022453956,0.741035431257493,0.741035431257493,0.758607657668104,0.764465066471642,0.784233821183579,0.784233821183579,0.793752110489327,0.793752110489327,0.793752110489327,0.795948638790654,0.801806047594191,0.812788689100823,0.815717393502592,0.815717393502592,0.815717393502592,0.815717393502592,0.816449569603034,0.816449569603034,0.834753972114087,0.834753972114087,0.836218324314972,0.911662969998031,0.911662969998031,0.911662969998031,0.93875348571439,0.973897938535613,0.975362290736497,0.997297066412243,0.997297066412243,0.998761418613127,0.99949359471357,0.99949359471357,1.00022577081401,1.00095794691445,1.00461882741666,1.00461882741666,1.00608317961755,1.00901188401932,1.00901188401932,1.01340494062197,1.01340494062197,1.01853017332507,1.03537022363523,1.03537022363523,1.05147809784496,1.06172856325115,1.06172856325115,1.06465726765292,1.06465726765292,1.06465726765292,1.07051467645646,1.07051467645646,1.07783643746088,1.07930078966176,1.08003296576221,1.08149731796309,1.08149731796309,1.08149731796309,1.08149731796309,1.08149731796309,1.08149731796309,1.08149731796309,1.08222949406353,1.0902834311684,1.0902834311684,1.0902834311684,1.0902834311684,1.0902834311684,1.0902834311684,1.09321213557016,1.10126607267503,1.10126607267503,1.10126607267503
"28",-3.53453783811147,-3.27050808850511,-3.2697983311137,-3.01783445716139,-2.54158724752196,-2.32792069948142,-2.06389094987506,-1.81121731853133,-1.81121731853133,-1.81121731853133,-1.81121731853133,-1.81121731853133,-1.81121731853133,-1.56209247414469,-1.56209247414469,-1.5181170891016,-1.5181170891016,-1.50108291170764,-1.47269261605105,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.45778771083133,-1.44856086474294,-1.27254103167203,-1.18878965948507,-1.18878965948507,-1.18878965948507,-0.94108432988125,-0.767164195759945,-0.726737597673935,-0.695508272451678,-0.608888297474412,-0.497485960246907,-0.496066445464077,-0.496066445464077,-0.486129841984268,-0.475483481113044,-0.465546877633234,-0.442834641107956,-0.442834641107956,-0.442124883716541,-0.432188280236732,-0.419412647191263,-0.419412647191263,-0.419412647191263,-0.419412647191263,-0.419412647191263,-0.24410257151177,-0.239134269771866,-0.237714754989036,-0.237714754989036,-0.212163488898098,-0.188031737589989,-0.163190228890466,-0.163190228890466,-0.153963382802072,-0.153963382802072,-0.153963382802072,0.0149588763546861,0.0206369354860057,0.0277345094001552,0.0426394146198691,0.0461882015769439,0.0653516511451475,0.0660614085365624,0.0667711659279774,0.0816760711476913,0.0845151007133511,0.0845151007133511,0.0845151007133511,0.0845151007133511,0.103678550281555,0.103678550281555,0.103678550281555,0.103678550281555,0.107937094630044,0.254886447877581,0.271891052046898,0.285376442483782,0.305959406834815,0.30950819379189,0.30950819379189,0.310217951183305,0.320864312054529,0.362030240756596,0.535920801653259,0.538759831218918,0.538759831218918,0.538759831218918,0.538759831218918,0.538759831218918,0.538759831218918,0.538759831218918,0.540889103393163,0.540889103393163,0.542308618175993,0.542308618175993,0.546567162524483,0.546567162524483,0.555794008612877,0.562891582527027,0.567859884266931,0.572828186006836,0.596959937314944,0.596959937314944,0.596959937314944,0.598379452097774,0.598379452097774,0.598379452097774,0.613994114708903,0.615413629491733,0.615413629491733,0.615413629491733,0.615413629491733,0.615413629491733,0.615413629491733,0.615413629491733,0.615413629491733,0.615413629491733,0.616123386883148,0.621801446014467,0.621801446014467,0.622511203405882,0.711260450557393,0.711260450557393,0.771589828827664,0.771589828827664,0.771589828827664,0.792143219954055,0.79569200691113,0.79569200691113,0.79569200691113,0.796401764302545,0.797821279085375,0.79853103647679,0.79853103647679,0.799240793868205,0.800660308651034,0.802079823433864,0.802079823433864,0.802079823433864,0.802789580825279,0.802789580825279,0.809177397348014,0.811306669522259,0.812726184305089,0.816274971262163,0.820533515610653,0.831179876481877,0.831179876481877,0.831179876481877,0.846794539093006,0.851053083441496,0.851762840832911,0.851762840832911,0.852472598224326,0.853182355615741,0.856731142572815,0.86453847387838,0.86453847387838,0.870216533009699,0.874475077358189,0.874475077358189,0.874475077358189,0.874475077358189,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.875894592141019,0.883701923446583,0.883701923446583,0.883701923446583,0.883701923446583,0.884411680837998,0.895767799100638,0.895767799100638,0.895767799100638,0.929836153888555,0.931255668671385,0.949738934072816
"29",-3.31972208810779,-3.31972208810779,-3.05246620183054,-2.50068789729746,-2.22142051051337,-2.04346887930653,-2.04346887930653,-1.77621299302929,-1.77621299302929,-1.77621299302929,-1.77396083668425,-1.77396083668425,-1.68991161308559,-1.51271070066043,-1.50069920015359,-1.50069920015359,-1.50069920015359,-1.41664997655492,-1.41664997655492,-1.40463847604808,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.40238631970305,-1.23869834534808,-1.23869834534808,-1.23869834534808,-1.23869834534808,-1.23869834534808,-1.11110743241212,-1.04576361845693,-0.941444987752967,-0.810819919741055,-0.757487606292705,-0.725957417462243,-0.690673634723393,-0.683917165688294,-0.679412852998228,-0.671905665181452,-0.654670413152102,-0.649415381680359,-0.637403881173516,-0.629145974575062,-0.629145974575062,-0.626143099448351,-0.403899060122528,-0.381408776621435,-0.373901588804658,-0.373901588804658,-0.371649432459625,-0.341620681192519,-0.328858461903999,-0.328858461903999,-0.317597680178834,-0.317597680178834,-0.304084742108636,-0.304084742108636,-0.282313897439984,-0.117906484252577,-0.113402171562511,-0.111900733999156,-0.110399296435801,-0.0871270142037933,-0.0593504192817199,-0.0593504192817199,-0.0480896375565551,-0.0473389187748774,-0.0390810121764232,-0.0330752619230019,-0.0330752619230019,-0.0330752619230019,-0.0330752619230019,-0.0233159177611924,-0.0233159177611924,-0.0233159177611924,-0.0233159177611924,-0.0150580111627382,-0.0150580111627382,-0.0143072923810605,-0.0143072923810605,0.0765609601511726,0.101334679946535,0.119351930706799,0.119351930706799,0.15535515227809,0.15535515227809,0.161360902531511,0.168868090348288,0.168868090348288,0.205653310650493,0.209406904558881,0.210157623340559,0.25144715633283,0.252197875114508,0.254450031459541,0.255200750241219,0.255200750241219,0.267212250748061,0.274719438564838,0.291985970543424,0.378349910385591,0.383604941857335,0.43086894515379,0.435373257843856,0.455642664949153,0.456393383730831,0.463900571547607,0.463900571547607,0.463900571547607,0.505190104539878,0.510445136011622,0.510445136011622,0.510445136011622,0.603565544888888,0.603565544888888,0.607319138797276,0.704881300466135,0.705632019247813,0.707884175592846,0.709385613156201,0.710887050719556,0.760434490310282,0.766440240563703,0.770193834472091,0.770193834472091,0.770193834472091,0.770193834472091,0.770193834472091,0.772445990817124,0.772445990817124,0.773196709598802,0.792715397922421,0.792715397922421,0.792715397922421,0.792715397922421,0.792715397922421,0.793466116704099,0.793466116704099,0.793466116704099,0.793466116704099,0.809981929901007,0.813735523809396,0.814486242591073,0.814486242591073,0.814486242591073,0.851271462893278,0.919618151975182,0.919618151975182,0.935383246390413,0.950397622023966,0.954901934714032,0.981145812123513,0.982647249686869,0.982647249686869,0.983397968468546,0.983397968468546,0.987151562376934,0.987151562376934,0.987151562376934,0.987151562376934,0.987902281158612,0.993908031412033,0.996160187757066,0.997661625320422,1.01793103242572,1.01793103242572,1.0186817512074,1.02018318877075,1.02018318877075,1.02994253293256,1.02994253293256,1.03444684562263,1.0351975644043,1.04495690856611,1.05096265881954,1.05171337760121,1.06447559688973,1.06447559688973,1.06522631567141,1.06522631567141,1.06522631567141,1.07498565983322,1.07498565983322,1.07498565983322,1.07498565983322,1.07498565983322,1.08399428521335,1.09825794206523,1.10051009841026,1.12153022429724,1.17636397530894
"30",-3.36894005983096,-2.86175158810972,-2.86175158810972,-2.34968630416038,-2.34968630416038,-2.34968630416038,-2.18593572214461,-2.09051856861051,-2.09051856861051,-1.92537461167243,-1.67735387550105,-1.67735387550105,-1.67735387550105,-1.67735387550105,-1.67735387550105,-1.43072651425198,-1.40846154413922,-1.38965098268802,-1.36596360900873,-1.34506298517406,-1.33739942310135,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.3304325484898,-1.17852565331367,-1.17852565331367,-1.17852565331367,-1.17852565331367,-1.17852565331367,-0.902666447340285,-0.860168512209796,-0.823244076768551,-0.663673619519713,-0.657403432369313,-0.636531837178861,-0.631655024950772,-0.631655024950772,-0.631655024950772,-0.631655024950772,-0.591943839664905,-0.526455218316283,-0.387814413546327,-0.382937601318238,-0.375970726706682,-0.336259541420815,-0.334169479037349,-0.323719167120015,-0.311178792819215,-0.311178792819215,-0.311178792819215,-0.311178792819215,-0.311178792819215,-0.311178792819215,-0.311178792819215,-0.311178792819215,-0.132826802763392,-0.132826802763392,-0.127949990535303,-0.109836116545259,-0.0596746193420583,-0.0506176823470361,-0.0506176823470361,-0.0506176823470361,-0.0422574328131694,-0.0422574328131694,0.00793309303424571,0.0985024629844684,0.114497245946831,0.115193933407987,0.116587308330298,0.120767433097231,0.127734307708787,0.166052118072343,0.170928930300432,0.185559366984698,0.200886491130121,0.200886491130121,0.200886491130121,0.200886491130121,0.200886491130121,0.200886491130121,0.204369928435899,0.207156678280521,0.207853365741676,0.209943428125143,0.241294363877143,0.374361668957855,0.374361668957855,0.374361668957855,0.374361668957855,0.380631856108255,0.390385480564433,0.393868917870211,0.4112861043991,0.437063540461855,0.550652625274426,0.604297559783404,0.629349279740789,0.629349279740789,0.629349279740789,0.629349279740789,0.630742654663101,0.632832717046567,0.643283028963901,0.643979716425056,0.646069778808523,0.646069778808523,0.646766466269678,0.66070021549279,0.662790277876256,0.676724027099368,0.683690901710923,0.68578096409439,0.68578096409439,0.68578096409439,0.68578096409439,0.68578096409439,0.703198150623279,0.703198150623279,0.703198150623279,0.703198150623279,0.703198150623279,0.703198150623279,0.703894838084434,0.703894838084434,0.722705399535634,0.722705399535634,0.722705399535634,0.72340208699679,0.727582211763723,0.803550173673894,0.824450797508561,0.857195108182872,0.880853453217946,0.880853453217946,0.880853453217946,0.882246828140257,0.887123640368346,0.890607077674124,0.89130376513528,0.892000452596435,0.892000452596435,0.892000452596435,0.902450764513769,0.907327576741857,0.915687826275724,0.91638451373688,0.91638451373688,0.917777888659191,0.936588450110391,0.937285137571547,0.937285137571547,0.937285137571547,0.940768574877324,0.942161949799636,0.942161949799636,0.944252012183102,0.944252012183102,0.944252012183102,0.950522199333502,0.956792386483902,0.958882448867369,0.958882448867369,0.959579136328524,0.959579136328524,0.959579136328524,0.959579136328524,0.959579136328524,0.967242698401236,0.967242698401236,0.967242698401236,0.967242698401236,0.967242698401236,0.967939385862391,0.967939385862391,0.97908638524088,0.97908638524088,0.990930072080525,0.990930072080525,0.993020134463991,1.01252738337635,1.01252738337635,1.0132240708375,1.0132240708375,1.01461744575981,1.06341459668492
"31",-2.92197503454954,-2.67985555573773,-2.67985555573773,-2.43977640961255,-2.27108056956495,-2.07044785538101,-2.02011964911114,-1.92697279437631,-1.92629268348077,-1.68893398093774,-1.54336191133846,-1.52363869536784,-1.52363869536784,-1.52363869536784,-1.52159836268122,-1.51887791909906,-1.51887791909906,-1.45157527839471,-1.45157527839471,-1.45157527839471,-1.45157527839471,-1.42369073167762,-1.42369073167762,-1.42369073167762,-1.42369073167762,-1.42369073167762,-1.42369073167762,-1.42369073167762,-1.34612975163222,-1.27403799670511,-1.19925413614982,-1.19789391435874,-1.18497180734351,-1.18497180734351,-1.18497180734351,-1.18497180734351,-1.18497180734351,-1.18497180734351,-1.18497180734351,-1.18497180734351,-1.18497180734351,-1.17477014391043,-1.11829260162673,-1.03667929416207,-1.03667929416207,-1.03667929416207,-1.03667929416207,-0.919048447187846,-0.915647892710153,-0.88912356778414,-0.7673837174827,-0.761942830318389,-0.721136176586063,-0.68373007733143,-0.538158007732152,-0.529996676985686,-0.529996676985686,-0.529316566090148,-0.517783018819969,-0.513022242551198,-0.497379691953806,-0.484457584938569,-0.484457584938569,-0.460653703594712,-0.460653703594712,-0.460653703594712,-0.460653703594712,-0.431408935086545,-0.260020989410774,-0.253899991350925,-0.253219880455386,-0.218534224782908,-0.202211563289978,-0.196770676125668,-0.18996956717028,-0.164125353139806,-0.0620803808550095,-0.0158611779123536,-0.00837995806142703,0.0263056976110505,0.0317465847753607,0.0555504661192178,0.0555504661192178,0.0643919077612219,0.0643919077612219,0.0643919077612219,0.0725532385076872,0.0725532385076872,0.0725532385076872,0.156235216612937,0.184799874225566,0.237140075228071,0.237140075228071,0.238500297019148,0.27658650716932,0.294269390453328,0.29835005582656,0.299030166722099,0.299030166722099,0.310592051946258,0.313992606423952,0.314672717319491,0.314672717319491,0.316032939110569,0.369109926916574,0.476539110457719,0.479259554039874,0.484700441204185,0.484700441204185,0.53706898016067,0.537749091056209,0.537749091056209,0.537749091056209,0.537749091056209,0.538429201951748,0.538429201951748,0.547270643593752,0.561552972400066,0.565633637773299,0.565633637773299,0.565633637773299,0.566313748668838,0.57583530120638,0.57583530120638,0.63231284349008,0.703724487521651,0.70440459841719,0.72613980912045,0.728180141807066,0.747223246882152,0.758785132106311,0.766266351957237,0.77578790449478,0.776468015390319,0.78122879165909,0.785309457032323,0.785309457032323,0.785309457032323,0.785309457032323,0.785989567927862,0.804352562107409,0.804352562107409,0.804352562107409,0.804352562107409,0.804352562107409,0.804352562107409,0.805032673002948,0.805032673002948,0.807753116585103,0.823395667182494,0.824755888973572,0.824755888973572,0.827476332555727,0.827476332555727,0.83699788509327,0.889394762003736,0.974380285992102,0.975060396887641,0.975060396887641,0.97574050778318,0.97574050778318,0.97574050778318,0.97574050778318,0.976420618678719,0.979821173156413,0.979821173156413,0.979821173156413,0.979821173156413,0.985262060320723,0.985262060320723,0.985262060320723,0.985262060320723,1.00362505450027,1.00838583076904,1.00974605256012,1.02334827047089,1.02810904673967,1.03559026659059,1.03763059927721,1.03763059927721,1.04987259539691,1.04987259539691,1.05055270629245,1.05259303897906,1.05259303897906,1.05599359345676,1.05599359345676,1.05599359345676,1.05599359345676,1.05599359345676,1.05599359345676,1.05667370435229,1.0621145915166,1.0621145915166,1.0621145915166,1.06279470241214,1.07979747480061,1.08387814017385,1.13627501708431,1.14919712409955
"32",-2.48437515531052,-2.33485690461921,-2.22459376955099,-2.22459376955099,-2.22459376955099,-1.99603930228429,-1.99603930228429,-1.98873087455192,-1.74888156442611,-1.74888156442611,-1.66713237088947,-1.37413085907373,-1.36084280865124,-1.35486318596113,-1.35486318596113,-1.35486318596113,-1.35486318596113,-1.35486318596113,-1.35486318596113,-1.35486318596113,-1.35486318596113,-1.35021236831326,-1.35021236831326,-1.3435960265404,-1.28446420216035,-1.28446420216035,-1.28446420216035,-1.27117615173787,-1.25722369879426,-1.25722369879426,-1.25722369879426,-1.25722369879426,-1.11102746070857,-1.11102746070857,-1.11102746070857,-1.06720457775276,-1.03664206178105,-1.03664206178105,-1.03664206178105,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.02401841387969,-1.01803879118957,-1.01803879118957,-0.927652364878312,-0.879150980836251,-0.879150980836251,-0.879150980836251,-0.772209858373647,-0.772209858373647,-0.575546712120905,-0.4845235667269,-0.453268964795686,-0.443967329499948,-0.41539802109161,-0.390150725288894,-0.36227350284006,-0.36227350284006,-0.316429728882496,-0.316429728882496,-0.316429728882496,-0.316429728882496,-0.310450106192379,-0.26726394231931,-0.178206321050297,-0.116444570024133,-0.113786959939637,-0.113786959939637,-0.113786959939637,-0.0732584061510652,-0.066614380939824,-0.066614380939824,-0.0519975254750932,-0.0519975254750932,-0.0506687204328449,-0.0506687204328449,-0.0327298523624935,-0.0207706069822592,0.118089519932683,0.136028388003035,0.140014803129779,0.19648901742533,0.19648901742533,0.203797445157696,0.228380338439288,0.286875443736592,0.286875443736592,0.357274427537369,0.384514930903458,0.412419836790672,0.421057069565285,0.421057069565285,0.425707887213154,0.425707887213154,0.43633832755114,0.439660340156761,0.439660340156761,0.440324742677885,0.440324742677885,0.442982352762381,0.500813055538561,0.595130530099806,0.596459335142055,0.605096567916668,0.605096567916668,0.607089775480041,0.607754178001165,0.610411788085661,0.611076190606785,0.61174059312791,0.622371033465896,0.622371033465896,0.634994681367254,0.658248769606599,0.658248769606599,0.658248769606599,0.658248769606599,0.658913172127723,0.668879209944584,0.682167260367067,0.685489272972688,0.685489272972688,0.685489272972688,0.686153675493812,0.696119713310674,0.770560479114956,0.835671926185121,0.844945878042478,0.844945878042478,0.844945878042478,0.845610280563602,0.845610280563602,0.850261098211471,0.863549148633954,0.868199966281823,0.900755689816905,0.918694557887256,0.918694557887256,0.918694557887256,0.91935896040838,0.91935896040838,0.921352167971753,0.924009778056249,0.924674180577373,0.937297828478732,0.937297828478732,0.937297828478732,0.941948646126601,0.941948646126601,1.00775217915627,1.05027394050821,1.0635619909307,1.08545959068941,1.08811720077391,1.08878160329503,1.0960900310274,1.0960900310274,1.09874764111189,1.11801531422449,1.11801531422449,1.11801531422449,1.11801531422449,1.11867971674562,1.12000852178787,1.13794738985822,1.14791342767508,1.15189984280182,1.15920827053419,1.16186588061869,1.16186588061869,1.16186588061869,1.16186588061869,1.16850990582993,1.16850990582993,1.16850990582993,1.16850990582993,1.16850990582993,1.16917430835105,1.1705031133933,1.1705031133933,1.17116751591442,1.17116751591442,1.18844198146365,1.18844198146365,1.1924283965904,1.20970286213962,1.21036726466075
"33",-3.07359565022563,-2.5623645623161,-2.3144736639204,-2.28778852471633,-1.9331278094833,-1.8425680443116,-1.78498432287124,-1.78428208236587,-1.76251262669939,-1.6971749996789,-1.61852406307744,-1.61852406307744,-1.61852406307744,-1.61852406307744,-1.52234637386277,-1.36852644316563,-1.36852644316563,-1.36852644316563,-1.36852644316563,-1.36852644316563,-1.36852644316563,-1.36641972164952,-1.35799283558508,-1.35799283558508,-1.35661761459539,-1.35451089307928,-1.34678624752021,-1.31378094376781,-1.29411820961744,-1.29411820961744,-1.29411820961744,-1.26532634889726,-1.26532634889726,-1.26532634889726,-1.26532634889726,-1.26532634889726,-1.26532634889726,-1.05465419728619,-1.03358698212508,-1.01883993151231,-1.01883993151231,-1.01883993151231,-1.01883993151231,-1.01251976696398,-0.949991101964967,-0.922603722255528,-0.865722241320538,-0.865722241320538,-0.843982045675118,-0.756904223009208,-0.752690779976986,-0.752690779976986,-0.752690779976986,-0.752690779976986,-0.740752691385692,-0.685246431440386,-0.685246431440386,-0.606595494838919,-0.579237375150537,-0.542720868871284,-0.534293982806842,-0.50128867905444,-0.491457311979257,-0.386091976152664,-0.342553064819709,-0.342553064819709,-0.330644236249472,-0.329941995744101,-0.314492704625956,-0.29553221098096,-0.278678438852074,-0.263229147733929,-0.247779856615783,-0.247779856615783,-0.247779856615783,-0.240757451562081,-0.218987995895603,-0.20845438831505,-0.20845438831505,-0.170504141004,-0.0918532044025328,-0.0820218373273494,-0.0574726796604481,-0.0476413125852647,-0.0146360088328634,-0.0146360088328634,-0.0146360088328634,-0.0139337683274931,-0.00410240125230978,0.00853792784435456,0.00853792784435456,0.00994240885509504,0.00994240885509504,0.00994240885509504,0.0352230670484237,0.0352230670484237,0.0352230670484237,0.106178618111875,0.144801845907238,0.181991332670804,0.181991332670804,0.182693573176174,0.188311497219136,0.233254889562832,0.233254889562832,0.252215383207828,0.262046750283011,0.262046750283011,0.270473636347454,0.271175876852825,0.271175876852825,0.271175876852825,0.271175876852825,0.279602762917267,0.281709484433378,0.292243092013932,0.443927041173904,0.443927041173904,0.445331522184644,0.484656990485378,0.488870433517599,0.508533167667966,0.508533167667966,0.514151091710928,0.528898142323703,0.528898142323703,0.529600382829073,0.57945945871036,0.597746971871044,0.692520180074969,0.696733623107191,0.696733623107191,0.703053787655523,0.703053787655523,0.704458268666263,0.704458268666263,0.705862749677004,0.72412100281663,0.728334445848851,0.729036686354222,0.729036686354222,0.740974774945516,0.75361510404218,0.755019585052921,0.759935268590512,0.767659914149585,0.78170472425699,0.788727129310692,0.788727129310692,0.788727129310692,0.797154015375135,0.797154015375135,0.954455888578069,0.95656261009418,0.95656261009418,0.95726485059955,0.961478293631771,0.976225344244546,0.994483597384173,1.0127418505238,1.0127418505238,1.0127418505238,1.0127418505238,1.01344409102917,1.03521354669565,1.03802250871713,1.05347179983527,1.05347179983527,1.05347179983527,1.05347179983527,1.05417404034064,1.05417404034064,1.09349950864138,1.18622451537131,1.18622451537131,1.21007143253284,1.21358263505969,1.21428487556506,1.21639159708117,1.26625067296246,1.27397531852153,1.2887223691343,1.2887223691343,1.2887223691343,1.2887223691343,1.2887223691343,1.2887223691343,1.2887223691343,1.29574477418801,1.29574477418801,1.29574477418801,1.29925597671486,1.29925597671486,1.29925597671486,1.29925597671486,1.29925597671486,1.30206493873634,1.30908734379004,1.30908734379004,1.32102543238133
"34",-3.14894018912661,-2.98608671134297,-2.65503705358838,-2.23033463209535,-2.15638484943921,-2.15638484943921,-2.15638484943921,-2.15638484943921,-2.15638484943921,-2.15638484943921,-2.14960046570929,-1.82595709352653,-1.7431876120215,-1.7431876120215,-1.7431876120215,-1.7431876120215,-1.7431876120215,-1.65637576854406,-1.50166355123632,-1.50166355123632,-1.50166355123632,-1.50166355123632,-1.49962823611735,-1.44538143454352,-1.20521425050433,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.16382950975181,-1.015901676174,-0.986078656027892,-0.906701366387821,-0.906701366387821,-0.900595421030892,-0.900595421030892,-0.746589910361692,-0.746589910361692,-0.743197718496732,-0.735734896393819,-0.669926374213589,-0.669926374213589,-0.669926374213589,-0.669926374213589,-0.669926374213589,-0.669926374213589,-0.655679168380755,-0.655679168380755,-0.655679168380755,-0.654322291634771,-0.508429773175935,-0.48335582164077,-0.435186697158333,-0.418904176206523,-0.40126477850873,-0.40126477850873,-0.245902391093546,-0.244545514347562,-0.237082692244649,-0.235047377125673,-0.193662636373157,-0.192984198000165,-0.192984198000165,-0.183486060778276,-0.183486060778276,-0.183486060778276,-0.183486060778276,-0.171274170064419,-0.171274170064419,-0.171274170064419,-0.171274170064419,-0.171274170064419,-0.163811347961506,-0.00369989193537779,0.00104917667556669,0.00240605342155083,0.00240605342155083,0.0403986023091066,0.0824617814346149,0.121132768695163,0.243930114206727,0.244608552579719,0.244608552579719,0.246643867698695,0.248679182817672,0.249357621190664,0.249357621190664,0.249357621190664,0.249357621190664,0.250714497936648,0.250714497936648,0.253428251428616,0.302275814284045,0.308381759640974,0.308381759640974,0.308381759640974,0.308381759640974,0.308381759640974,0.311095513132942,0.311095513132942,0.328734910830736,0.328734910830736,0.328734910830736,0.328734910830736,0.328734910830736,0.328734910830736,0.328734910830736,0.328734910830736,0.328734910830736,0.329413349203728,0.329413349203728,0.344338993409553,0.344338993409553,0.344338993409553,0.344338993409553,0.344338993409553,0.421030797823198,0.502415134316705,0.524803600625443,0.525482038998435,0.554654889037094,0.578400232091817,0.7202221203127,0.739868564863929,0.742582318355897,0.743260756728889,0.744617633474873,0.748009825339834,0.75004514045881,0.75004514045881,0.751402017204794,0.761578592799675,0.776504237005501,0.796178949822271,0.801606456806207,0.817888977758017,0.817888977758017,0.817888977758017,0.818567416131009,0.818567416131009,0.818567416131009,0.822638046368961,0.823316484741953,0.826030238233922,0.837563690574787,0.838242128947779,0.838920567320771,0.838920567320771,0.843669635931715,0.843669635931715,0.966495249708821,0.986820132633042,0.990212324498002,0.990212324498002,0.992247639616978,0.992247639616978,0.993604516362962,0.993604516362962,0.995639831481939,0.999032023346899,0.999032023346899,1.00310265358485,1.00310265358485,1.02413424314761,1.03431081874249,1.04787958620233,1.04787958620233,1.05330709318626,1.05330709318626,1.05330709318626,1.05330709318626,1.05330709318626,1.06212679203516,1.06212679203516,1.06823273739209,1.06823273739209,1.06823273739209,1.06823273739209,1.06823273739209,1.06823273739209,1.07433868274902,1.07433868274902,1.07433868274902,1.07501712112201,1.07501712112201,1.07501712112201,1.07501712112201,1.075695559495,1.07773087461398,1.07773087461398,1.08315838159792,1.1184371769935,1.1184371769935,1.1184371769935


==> data_code/swim_times.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200"
"1",-60.3392592592593,-60.479696969697,-60.8279461279461,-60.7945454545454,-60.7907407407407,-59.9859259259259,-60.2101683501684,-60.5129966329966,-60.6528956228956,-60.7294612794613,-59.4993771043771,-60.3139730639731,-60.6299663299663,-59.842037037037,-60.8818518518518,-59.8292424242424,-60.8561279461279,-59.2136531986532,-60.7625252525253,-59.1072895622896,-60.4603703703704,-58.7690067340067,-58.9379292929293,-59.3603535353535,-60.6508417508417,-60.687138047138,-60.8209764309764,-60.6840067340067,-58.1202525252525,-58.1805892255892,-59.1414983164983,-59.7708249158249,-60.0710437710438,-60.3214814814815,-60.6577104377104,-59.0395791245791,-59.4009595959596,-59.4314646464646,-60.6933333333333,-60.7646801346801,-60.9086195286195,-58.9409259259259,-60.6775757575758,-60.0247811447811,-59.9865993265993,-60.5617508417508,-60.6054545454545,-60.9181481481481,-59.6813973063973,-60.152962962963,-60.2084848484849,-60.7247474747475,-59.8530808080808,-60.5575757575758,-59.8495117845118,-59.0987373737374,-60.7581481481481,-60.9345454545455,-58.2305555555556,-58.3281313131313,-59.2913636363636,-60.1714478114478,-60.2311784511785,-60.8088215488216,-60.8454208754209,-60.6472390572391,-59.2705892255892,-59.748063973064,-60.8019528619529,-59.8531144781145,-60.8895286195286,-60.7691582491583,-58.7004545454545,-59.8975589225589,-59.9002861952862,-60.2291582491582,-60.2720875420875,-60.772962962963,-59.9826430976431,-60.3060942760943,-60.2269023569024,-59.6097811447811,-59.7101515151515,-60.2548821548822,-60.6119528619529,-58.7482996632997,-59.5795454545455,-60.3698316498316,-60.7240740740741,-59.7999158249158,-60.4087205387205,-60.4590572390572,-60.5227272727273,-60.730404040404,-60.8931986531987,-60.9390572390572,-60.5353535353535,-60.4114141414141,-60.3419865319865,-60.467037037037,-60.7322895622896,-59.5465824915825,-59.8167171717172,-60.4710437710438,-60.19632996633,-59.9372222222222,-60.1899663299663,-60.7186195286195,-59.9229124579125,-60.4355555555556,-60.4755218855219,-60.6293939393939,-60.5202693602694,-58.7301515151515,-59.6788720538721,-60.3635016835017,-60.1992255892256,-59.3691750841751,-60.1376767676768,-60.3178114478114,-59.3382323232323,-60.5899326599327,-58.4510942760943,-60.1731986531987,-60.839595959596,-60.287138047138,-60.9817171717172,-58.7217676767677,-59.4279966329966,-60.273771043771,-59.6609932659933,-59.4285016835017,-59.4029124579125,-60.9333333333333,-60.7983838383838,-60.1759932659933,-60.376531986532,-60.5709427609428,-60.3461616161616,-60.5086195286195,-59.6201515151515,-60.993164983165,-58.0981313131313,-59.6525084175084,-60.8706397306397,-60.8787205387205,-59.5040572390572,-60.6477104377104,-60.8621885521885,-59.7699494949495,-60.5830976430976,-60.5900673400673,-60.7086195286195,-60.3958922558923,-60.5761279461279,-60.7146801346801,-59.618265993266,-60.8598653198653,-60.7062626262626,-59.6206565656566,-60.6610774410774,-58.9706228956229,-60.0524242424242,-60.0220875420875,-60.0311111111111,-60.2788215488215,-60.2810774410774,-59.9393434343434,-59.7692760942761,-59.9806902356902,-60.4413804713805,-60.9758585858586,-59.9007912457912,-60.4055218855219,-60.5748484848485,-58.0001851851852,-58.751734006734,-58.8302525252525,-59.1173905723906,-59.73132996633,-59.7613636363636,-60.9015151515152,-60.9585858585859,-60.8808417508418,-60.899595959596,-59.1198484848485,-59.9997474747475,-60.286228956229,-59.6087037037037,-59.7101851851852,-59.2028787878788,-59.2486363636364,-59.5908249158249,-60.230303030303,-60.377037037037,-60.5343097643098,-59.8005892255892,-60.6209427609428,-60.9722895622896,-60.5907407407407
"2",-54.1670875420875,-53.7794781144781,-53.0095454545455,-53.8085353535354,-52.3785016835017,-53.2710606060606,-53.3294781144781,-53.4405218855219,-53.6293097643098,-53.8105892255892,-54.2011952861953,-54.2199831649832,-54.5068855218855,-54.1589393939394,-53.3729461279461,-54.1608585858586,-54.4732491582492,-53.9391750841751,-52.9704208754209,-53.6896801346801,-53.7510606060606,-53.9489057239057,-54.072138047138,-52.5884343434343,-52.2405892255892,-54.4683333333333,-54.1290740740741,-54.1510942760943,-51.941632996633,-53.6104208754209,-53.8893771043771,-54.3312626262626,-52.2638552188552,-52.2706228956229,-52.7299831649832,-53.0261447811448,-53.1011616161616,-53.7708922558923,-53.8902525252525,-54.4711616161616,-52.5693097643098,-53.9003198653199,-52.5088047138047,-54.3664478114478,-54.5693097643098,-54.3210606060606,-52.1095117845118,-54.1694444444444,-54.3784006734007,-54.0773232323232,-54.4293434343434,-52.7597138047138,-54.2000168350168,-54.4299831649832,-54.0502861952862,-53.3171548821549,-54.0416666666667,-54.4103535353535,-54.531430976431,-53.8596127946128,-54.1696464646465,-53.8579966329966,-54.118771043771,-54.46867003367,-54.6102525252525,-54.3807575757576,-54.6307239057239,-52.0791414141414,-53.032138047138,-53.6070538720539,-54.1805218855219,-53.2185016835017,-53.3991077441077,-53.6190740740741,-53.9095454545455,-54.6396801346801,-53.9605555555556,-53.688771043771,-53.7005892255892,-54.0209259259259,-54.5778956228956,-54.2823400673401,-53.8443602693603,-54.2689057239057,-54.2601178451178,-54.0402525252525,-54.1418013468014,-53.8200168350168,-54.6415656565657,-53.6597811447811,-53.5510269360269,-53.9803198653199,-54.2224074074074,-54.418164983165,-54.3996801346801,-54.5710269360269,-52.7770538720539,-53.9577946127946,-54.628063973064,-53.561228956229,-52.881228956229,-54.3792424242424,-53.9206902356902,-54.5698821548822,-54.0585016835017,-54.2284343434343,-54.4279966329966,-54.5779292929293,-54.6192087542087,-53.4801851851852,-54.028063973064,-54.1294781144781,-52.1089057239057,-54.4986026936027,-53.0902188552189,-54.358771043771,-53.4905892255892,-53.6398484848485,-54.118468013468,-53.1220033670034,-54.4675252525252,-53.0307239057239,-54.4076599326599,-54.6296801346801,-53.3403198653199,-53.99132996633,-54.351430976431,-54.4418686868687,-53.3586026936027,-54.3785353535354,-52.118569023569,-53.7723737373737,-54.0794781144781,-54.5008585858586,-54.6627104377104,-52.9489730639731,-54.1995454545455,-54.4322727272727,-53.9386026936027,-54.5373232323232,-53.4658080808081,-54.1789730639731,-51.8522390572391,-54.4402188552189,-54.3488720538721,-53.6406228956229,-51.8611279461279,-53.768468013468,-54.5132491582492,-53.951734006734,-54.5157744107744,-54.5264478114478,-53.9829461279461,-53.7915993265993,-54.001835016835,-54.2705892255892,-54.5474242424242,-53.7600168350168,-54.172037037037,-53.9885016835017,-53.6003535353535,-53.5898484848485,-54.6004882154882,-53.8600841750842,-54.3674915824916,-54.6029797979798,-53.601531986532,-54.171835016835,-54.2532154882155,-54.3702525252525,-53.8225084175084,-54.3937205387205,-54.47867003367,-54.4800841750842,-53.3180976430976,-53.8885016835017,-53.9832154882155,-54.3709259259259,-53.5215656565657,-53.6787373737374,-53.2622390572391,-53.8405218855219,-54.0107575757576,-54.0305555555556,-54.0594107744108,-54.208569023569,-54.3403198653199,-54.4308585858586,-54.5107575757576,-54.3771548821549,-54.6010269360269,-54.6324074074074,-52.5112626262626,-53.9209595959596,-54.498468013468,-52.6582996632997,-53.7197474747475,-53.5478282828283,-53.5881313131313,-53.6513636363636
"3",-67.4139057239057,-66.6482491582492,-67.1452525252525,-68.1861279461279,-67.0337373737374,-65.1167676767677,-66.3378114478115,-67.2807070707071,-67.6766666666667,-68.0427609427609,-68.3012794612794,-66.5379124579125,-66.8722895622896,-67.16632996633,-67.4701683501684,-67.4810774410774,-67.6817508417508,-66.0196296296296,-67.5643097643098,-67.9110774410775,-67.8040740740741,-68.2310774410774,-68.1296296296296,-68.0142424242424,-68.2326599326599,-66.7183838383838,-66.7928282828283,-65.7508417508417,-66.226228956229,-64.8142424242424,-65.7509427609428,-65.8467003367003,-66.5646801346801,-66.9966666666667,-67.1956902356902,-67.2425252525253,-67.4432996632997,-67.7950168350168,-67.8448821548822,-68.2991582491583,-64.4309764309764,-65.3286195286195,-67.4417171717172,-65.3063636363636,-65.4630976430976,-65.6240067340067,-66.320202020202,-66.5509427609428,-66.8205723905724,-67.0418518518519,-68.1326262626263,-67.952962962963,-67.5756565656566,-67.9057575757576,-68.0850168350168,-67.8574747474748,-67.0653535353535,-67.1666666666667,-67.8927609427609,-67.7081818181818,-68.2670033670034,-66.8949831649832,-67.1707407407407,-67.3706060606061,-67.9532996632997,-67.8896296296296,-67.569595959596,-67.2097306397306,-65.9244444444444,-67.1884848484848,-67.2255555555556,-67.4125252525252,-67.5378114478114,-67.6846464646465,-68.2186868686869,-68.2327609427609,-68.3052188552189,-67.9973737373737,-66.7216161616162,-68.129595959596,-67.9577104377104,-67.6968013468014,-68.1010774410774,-68.1954545454546,-64.3534343434343,-65.9257912457913,-66.6856565656566,-67.090404040404,-67.2445791245791,-67.8068013468014,-67.8579461279461,-65.8734343434343,-66.3768686868687,-66.7465656565657,-67.4975757575757,-68.1746464646465,-67.6547811447811,-67.6614141414141,-68.222962962963,-67.1785185185185,-67.9278114478115,-67.7212794612795,-67.713063973064,-67.8420538720539,-67.3764983164983,-67.7368013468013,-67.7891582491583,-66.7719528619529,-67.126936026936,-66.2727609427609,-67.2860269360269,-67.3989225589226,-67.8854545454546,-67.9317845117845,-68.2276767676768,-66.7974747474747,-65.9306060606061,-67.556936026936,-66.5650841750842,-67.3350168350168,-67.7709427609428,-67.2494949494949,-66.1292592592593,-67.3514141414141,-67.6892592592593,-68.0122222222222,-66.3909764309764,-67.6031986531986,-67.8243434343434,-66.4465656565657,-66.3011784511784,-67.2465993265993,-67.1916161616162,-67.6154208754209,-67.9008080808081,-67.9438047138047,-66.3502693602694,-68.2399326599327,-68.0050841750842,-66.909797979798,-67.3346801346801,-66.6919528619529,-67.9231986531987,-68.2382491582492,-66.9924579124579,-67.3319191919192,-67.5781144781145,-66.4286868686869,-66.300404040404,-66.9172390572391,-66.8072053872054,-67.232861952862,-67.9235353535354,-67.8025252525252,-64.1507070707071,-64.362962962963,-66.6188215488216,-66.6452188552189,-67.693468013468,-65.0190572390572,-68.267138047138,-68.2906060606061,-67.109797979798,-67.6200673400673,-68.039797979798,-68.2547811447811,-67.1161279461279,-68.2143434343434,-65.8991582491583,-67.3173737373737,-67.9087878787879,-66.3983838383838,-67.2224579124579,-67.766835016835,-67.76632996633,-67.3553535353535,-67.4419865319865,-68.2900673400673,-68.2572390572391,-68.286228956229,-68.0250841750842,-67.8018518518519,-67.8674410774411,-65.7781481481481,-66.3646127946128,-67.8380134680135,-68.1350168350168,-68.2861279461279,-67.9226262626263,-68.0426262626263,-68.052962962963,-66.5599663299663,-66.2001683501684,-66.4185185185185,-67.6948821548822,-67.9089225589226,-67.8652525252525,-67.5589562289562,-67.5621885521886,-67.8685858585859
"4",-60.0082828282828,-60.7370033670034,-60.0576094276094,-60.652962962963,-59.1334511784512,-60.390505050505,-60.8285185185185,-59.0293434343434,-59.481734006734,-59.4984343434343,-59.634696969697,-59.8996464646465,-60.2526262626263,-60.919494949495,-59.8767845117845,-59.8670538720539,-60.7876767676768,-60.4037373737374,-60.453771043771,-60.6474410774411,-60.5047811447811,-60.66632996633,-60.7784848484849,-59.008164983165,-60.0003872053872,-60.1038720538721,-60.2483501683502,-60.743164983165,-58.58132996633,-58.6397474747475,-58.9589730639731,-59.1513636363636,-59.2320033670034,-59.6613636363636,-59.6805892255892,-60.1150168350168,-60.2399326599327,-60.5534006734007,-60.7799663299663,-60.81367003367,-59.3995791245791,-60.597037037037,-60.4760269360269,-60.7792592592593,-59.9315993265993,-60.3898316498316,-58.7097138047138,-60.7317171717172,-60.3516161616162,-60.0844444444445,-58.8988720538721,-60.1833333333333,-60.2802693602694,-60.8035353535354,-58.4628114478114,-59.5308585858586,-59.778063973064,-59.8511616161616,-59.8902188552189,-60.0413804713805,-59.558367003367,-60.7269023569024,-60.3426599326599,-60.6687205387205,-60.3534006734007,-58.7868855218855,-59.8015993265993,-60.3373400673401,-60.5382828282828,-60.747037037037,-60.6298316498317,-60.7711784511785,-60.7007070707071,-60.5651178451178,-60.0719865319865,-60.4516161616162,-60.7148821548822,-60.3315151515151,-60.7145454545455,-60.3240740740741,-59.791531986532,-60.8568013468013,-60.4909427609428,-60.579595959596,-60.5087878787879,-60.8507407407407,-58.9613973063973,-59.381430976431,-59.0891750841751,-60.6224579124579,-60.6973400673401,-60.403771043771,-60.7953535353535,-60.1420875420875,-60.729595959596,-60.610303030303,-60.2710437710438,-60.8302693602694,-60.8981481481481,-60.7983838383838,-60.5371380471381,-60.5969023569024,-60.7883838383838,-60.5251178451178,-60.2753535353535,-59.0628114478114,-59.7729124579125,-60.4866666666667,-60.6717508417508,-60.6776767676768,-60.1897643097643,-60.4085858585859,-60.8407070707071,-60.2576094276094,-60.9075757575758,-59.6020033670034,-60.2991582491582,-59.0089730639731,-59.5477609427609,-59.9306902356902,-58.8689730639731,-60.4178451178451,-60.5954545454546,-60.6817171717172,-58.918771043771,-60.072962962963,-60.660404040404,-60.4975757575758,-60.3841077441077,-59.3199158249158,-60.6362626262626,-59.4697474747475,-60.1575757575758,-59.4028114478114,-60.3840067340067,-60.8365656565657,-58.6404545454545,-59.1207912457912,-59.5564141414141,-59.8927104377104,-60.0784848484848,-60.1912121212121,-59.0490067340067,-60.3508417508418,-60.5942087542088,-60.0835353535354,-60.3519191919192,-59.0092760942761,-60.079494949495,-59.5711279461279,-60.6639057239057,-60.2997306397306,-60.3482491582492,-60.526430976431,-60.4951178451178,-60.2724915824916,-60.6641077441077,-59.1887037037037,-59.7388047138047,-59.9696801346801,-60.3790572390572,-60.5300336700337,-60.6218181818182,-59.8289393939394,-59.3306228956229,-60.9080471380471,-60.8198316498316,-60.91632996633,-59.4790740740741,-59.9508585858586,-60.4956902356902,-59.3997811447811,-59.4593097643098,-59.781531986532,-58.7782323232323,-60.8406397306397,-59.138164983165,-60.59632996633,-60.8303703703704,-60.6652525252525,-59.5033164983165,-60.666228956229,-60.7642087542088,-60.8175757575758,-59.3793434343434,-59.4793771043771,-60.5300673400673,-60.760404040404,-59.9185016835017,-60.2784511784512,-60.4428956228956,-57.0998148148148,-58.6403198653199,-59.0601515151515,-59.1985353535354,-59.4993097643098,-59.8332491582492,-60.1718855218855,-60.6787205387205,-60.2051178451178
"5",-57.1977946127946,-58.711936026936,-57.4678956228956,-57.5000505050505,-57.8368181818182,-58.2702188552189,-59.0197138047138,-58.3301515151515,-57.3369528619529,-58.93132996633,-58.4186026936027,-57.6011952861953,-56.691531986532,-57.9409595959596,-57.968063973064,-58.5626767676768,-58.5187037037037,-58.5915993265993,-58.6285353535354,-57.5987037037037,-58.5395454545455,-58.6692424242424,-58.8405892255892,-56.7291077441077,-57.0822390572391,-57.5386026936027,-58.1982323232323,-58.3200168350168,-58.3903535353535,-58.6781313131313,-58.9926767676768,-58.5315993265993,-57.6673905723906,-58.0798148148148,-57.4630134680135,-57.7683333333333,-58.5990067340067,-58.7609932659933,-56.2306228956229,-56.8587373737374,-56.8901851851852,-56.9403872053872,-56.9573569023569,-57.3407912457913,-57.8997138047138,-58.9970202020202,-58.9599158249158,-56.0687373737374,-57.4074579124579,-57.6780303030303,-58.262138047138,-58.5159427609428,-58.4518013468014,-58.4768855218855,-58.1499494949495,-58.5762121212121,-57.4030134680135,-57.5502861952862,-58.6405555555556,-58.7622727272727,-58.2174579124579,-58.7004208754209,-58.208771043771,-57.4298484848485,-58.6591750841751,-58.9408922558923,-59.018771043771,-58.4999831649832,-58.3693434343434,-58.8008249158249,-57.2482996632997,-58.9972222222222,-58.7093771043771,-58.8571548821549,-58.6997138047138,-58.7574579124579,-57.768063973064,-58.6105892255892,-58.6996801346801,-58.0665488215488,-58.221430976431,-58.5111279461279,-59.0103872053872,-58.1988720538721,-55.9804208754209,-56.8474915824916,-57.4199494949495,-58.3121717171717,-58.7479966329966,-58.6783333333333,-58.6475589225589,-58.8806902356902,-57.2706565656566,-58.7377609427609,-58.6497138047138,-57.3206902356902,-58.4218013468014,-57.4518686868687,-58.1397474747475,-58.9897474747475,-56.5102188552189,-58.8720707070707,-58.9108585858586,-56.6103535353535,-58.828569023569,-57.9709932659933,-57.7080976430976,-58.2602188552189,-58.4917003367003,-58.4924074074074,-58.8703535353535,-58.3709932659933,-58.7494444444444,-58.5778956228956,-58.6181313131313,-58.968468013468,-58.5110942760943,-58.4497474747475,-57.018367003367,-57.0807239057239,-58.0410269360269,-58.4906902356902,-58.5404208754209,-58.9887037037037,-57.6987037037037,-58.727861952862,-57.5406902356902,-58.7295791245791,-58.1107239057239,-58.8809595959596,-58.9491414141414,-58.9485353535354,-56.7617003367003,-57.8291077441077,-57.9097138047138,-58.0302188552189,-55.4824410774411,-56.461430976431,-58.0677272727273,-58.7309259259259,-57.1695791245791,-57.8468181818182,-58.0315656565657,-58.5606565656566,-57.9604208754209,-58.9811952861953,-57.2905218855219,-57.8704545454545,-56.1800505050505,-56.3706565656566,-57.071228956229,-57.5337878787879,-58.9991414141414,-58.6237542087542,-58.8908249158249,-57.4135185185185,-58.4012626262626,-58.8811952861953,-58.6993771043771,-58.9271212121212,-58.8481313131313,-58.9202861952862,-58.9098484848485,-58.95867003367,-58.3207239057239,-58.4901851851852,-58.7499494949495,-57.7712626262626,-58.6201178451178,-57.2990067340067,-57.8791077441077,-58.6783333333333,-58.1789393939394,-58.6805892255892,-57.9375925925926,-58.0293434343434,-57.3795454545455,-58.2511616161616,-58.478468013468,-57.5083333333333,-57.7011616161616,-57.9474579124579,-58.15132996633,-58.5590740740741,-58.5792087542088,-58.5891077441077,-58.9541582491583,-59.0085016835017,-57.9889730639731,-58.3984343434343,-58.6418013468014,-57.7699158249158,-56.081531986532,-58.5903872053872,-57.2175252525252,-58.8198821548822,-58.9289057239057,-58.3815656565657,-57.8031144781145,-58.5519023569024
"6",-51.9395791245791,-51.9488720538721,-52.268569023569,-52.4603872053872,-50.3970875420875,-52.2999158249158,-52.3071212121212,-52.0974915824916,-51.4197474747475,-51.4201178451178,-51.6119696969697,-51.7823400673401,-51.8288047138047,-51.8614983164983,-52.3324074074074,-52.5423400673401,-51.9570538720539,-52.2793097643098,-51.5001851851852,-52.2497138047138,-51.861936026936,-52.5700841750842,-51.0990404040404,-51.2424747474748,-51.6204882154882,-51.6777272727273,-51.8204545454545,-52.1503872053872,-52.2441919191919,-52.4125420875421,-52.5014646464646,-51.0025420875421,-51.2399831649832,-51.5079292929293,-52.2198484848485,-52.4895117845118,-51.4169528619529,-51.3003535353535,-51.9798821548821,-52.4701178451178,-49.8193771043771,-49.9492087542088,-50.408367003367,-50.6508249158249,-50.7798821548822,-50.8478282828283,-50.9000841750842,-51.0203872053872,-51.2199494949495,-51.2208249158249,-51.2362457912458,-51.2622390572391,-51.4094444444444,-51.5039562289562,-51.9705892255892,-51.9788383838384,-51.9906902356902,-52.0401851851852,-52.0905555555556,-52.1280303030303,-52.2697811447811,-52.4803198653199,-52.4999158249158,-52.5469865319865,-51.5873569023569,-51.7209259259259,-52.031531986532,-52.4378956228956,-51.6898484848485,-52.4918013468013,-52.1310269360269,-51.1502188552189,-52.1882323232323,-51.9398148148148,-52.4476936026936,-52.4871212121212,-51.6675252525253,-52.2405555555556,-52.5086026936027,-52.3597811447811,-51.3099494949495,-52.2389393939394,-51.7473905723906,-51.9908922558923,-52.2210942760943,-52.4326767676768,-51.1923400673401,-52.1382996632997,-52.5607239057239,-51.6601515151515,-52.5218013468014,-51.4824074074074,-52.2306902356902,-52.3221717171717,-52.5102861952862,-51.6010269360269,-51.8306902356902,-51.8902861952862,-52.1124410774411,-51.7301851851852,-51.7981313131313,-52.5608585858586,-52.3282323232323,-51.9171885521886,-51.9595791245791,-51.8907239057239,-51.4378956228956,-51.5689730639731,-51.498063973064,-51.9223737373737,-51.0297138047138,-52.3726767676768,-52.55132996633,-50.5599831649832,-51.458771043771,-52.1497811447811,-52.2198821548822,-52.1741245791246,-52.3092760942761,-52.5113973063973,-51.6580976430976,-52.3397138047138,-51.6402525252525,-51.4996127946128,-51.5425757575758,-52.4326430976431,-50.8605218855219,-52.2531818181818,-51.2831818181818,-51.6086026936027,-51.2441582491583,-52.0292087542088,-52.2510269360269,-51.831531986532,-52.0832828282828,-52.5075925925926,-50.3937542087542,-52.2191750841751,-52.4300841750842,-52.2893097643098,-52.4406565656566,-51.8327104377104,-52.2022053872054,-52.2817003367003,-52.3888383838384,-52.1277609427609,-50.6710269360269,-51.0585016835017,-51.4716666666667,-51.8406565656566,-52.1192087542087,-52.1570875420875,-52.1824074074074,-52.5225757575758,-49.8597811447811,-50.6204545454545,-50.961531986532,-50.9961447811448,-51.7997138047138,-52.3492087542088,-51.1602861952862,-52.0282996632997,-52.4818686868687,-51.6900841750842,-52.2110942760943,-51.0005892255892,-52.2176936026936,-51.6498148148148,-52.5035185185185,-51.4203872053872,-52.0896127946128,-52.4809932659933,-51.9612962962963,-52.2532828282828,-51.6536868686869,-52.1878956228956,-52.2097138047138,-52.2309595959596,-52.4425757575758,-52.5406902356902,-52.5329461279461,-51.7333501683502,-52.5518686868687,-52.0406228956229,-52.5600168350168,-51.4796464646465,-51.9975252525253,-52.168468013468,-52.2388047138047,-52.4194781144781,-50.6384006734007,-51.5298484848485,-52.1688047138047,-52.3998484848485,-52.3324747474747,-52.1004882154882,-51.9826094276094,-52.2388383838384,-51.118771043771,-52.1830134680135
"7",-54.6171212121212,-54.7671212121212,-53.5195791245791,-54.0587373737374,-54.6689393939394,-53.9595791245791,-54.4800168350168,-54.838164983165,-54.0781986531987,-54.2759090909091,-54.8729124579125,-53.6596127946128,-53.1699494949495,-53.4891077441077,-54.4425757575758,-54.5581313131313,-54.5700168350168,-54.5877946127946,-54.8609932659933,-54.8011279461279,-54.3091414141414,-54.3527777777778,-54.488468013468,-53.3898148148148,-53.7596464646465,-54.0210942760943,-54.7387037037037,-53.5990740740741,-53.8402861952862,-53.9696801346801,-54.0688383838384,-54.1317003367003,-54.5306565656566,-54.4977272727273,-54.361936026936,-54.6004882154882,-54.7208585858586,-52.0712626262626,-52.6199831649832,-52.8694107744108,-53.0194444444444,-53.3020707070707,-53.5808585858586,-53.6091414141414,-53.7382996632997,-53.7588047138047,-53.9095454545455,-53.9687037037037,-54.1815993265993,-54.2116666666667,-54.2527777777778,-54.2676936026936,-54.7004882154882,-54.5881986531987,-53.1287037037037,-54.8597474747475,-54.0205218855219,-54.6613973063973,-54.8469191919192,-54.608771043771,-54.6304882154882,-54.8062121212121,-53.7772558922559,-54.0097811447811,-54.7073905723906,-54.0005892255892,-52.7521717171717,-54.6288720538721,-53.2804882154882,-53.3786363636364,-53.3817003367003,-53.7308585858586,-53.8596127946128,-54.1593771043771,-53.5094444444444,-54.8221043771044,-53.8299831649832,-53.9015656565657,-54.6530808080808,-54.7810606060606,-53.3611952861953,-53.9898148148148,-54.4799831649832,-54.6186363636364,-54.8507575757576,-53.8398821548822,-53.9391750841751,-54.8498484848485,-53.6391414141414,-54.7592760942761,-54.2998148148148,-53.9793434343434,-52.6868181818182,-54.3392087542088,-53.8111616161616,-54.5905555555556,-54.1501851851852,-54.8595791245791,-53.9709932659933,-54.4488720538721,-53.8294444444444,-53.9200505050505,-54.8582323232323,-54.6001515151515,-54.5419023569024,-54.4397138047138,-54.2618013468013,-53.7509595959596,-54.858063973064,-54.3903198653199,-53.8967845117845,-54.4378282828283,-54.7799831649832,-54.5315656565657,-54.778367003367,-52.8019023569024,-53.5368518518518,-54.0992087542088,-54.4886363636364,-54.0310606060606,-54.4404208754209,-54.8373232323232,-54.4698484848485,-54.7593771043771,-54.8106228956229,-53.1795117845118,-54.1780303030303,-54.2135521885522,-53.2775589225589,-53.8689057239057,-53.9272895622896,-54.111936026936,-53.3532154882155,-52.6957744107744,-54.8613973063973,-54.1094107744108,-54.1408249158249,-54.0897811447811,-54.4098821548822,-54.5768181818182,-53.3989730639731,-54.8001515151515,-54.8809932659933,-53.5891077441077,-53.8710606060606,-54.7987373737374,-51.7095117845118,-52.2664141414141,-52.5898148148148,-53.2098821548822,-53.7677609427609,-54.0503535353535,-54.2029124579125,-52.6915656565657,-53.8302525252525,-54.571531986532,-53.3990740740741,-54.5297474747475,-54.8801851851852,-54.1905218855219,-54.47867003367,-54.5197138047138,-52.2741582491583,-54.2306228956229,-54.5202861952862,-54.1403872053872,-54.5811279461279,-54.7922727272727,-52.7410942760943,-53.5269865319865,-54.4786026936027,-53.0983333333333,-54.5198484848485,-54.8693097643098,-54.2774579124579,-54.7188720538721,-54.1312962962963,-53.4371548821549,-54.38132996633,-54.4706565656566,-54.5291414141414,-54.6099494949495,-54.838468013468,-53.5969865319865,-54.0782323232323,-54.7128787878788,-53.6123737373737,-52.0283333333333,-52.7185353535354,-53.6841245791246,-54.1390067340067,-54.1770202020202,-54.5434511784512,-54.1695454545455,-54.7403198653199,-54.1923737373737,-54.5482323232323,-54.7715656565657,-54.5226767676768,-54.5286026936027
"8",-48.3287037037037,-48.7922053872054,-48.4225420875421,-48.9502525252525,-48.1704208754209,-48.5578282828283,-48.8491077441077,-48.3387037037037,-47.1490404040404,-47.5876599326599,-47.7738215488216,-48.2295791245791,-48.3902525252525,-48.43132996633,-48.4525757575758,-48.6830471380471,-47.5791077441077,-47.7805218855219,-48.2911279461279,-48.5934848484848,-48.797962962963,-48.8470202020202,-47.0488047138047,-47.5101178451178,-47.7569865319865,-47.8822390572391,-48.1501851851852,-48.4679966329966,-48.4915993265993,-48.5081986531986,-48.5522390572391,-48.8216666666667,-48.9528787878788,-48.9685016835017,-48.528265993266,-48.572037037037,-48.1595791245791,-48.2700168350168,-48.3106228956229,-48.437861952862,-48.8018013468013,-48.9192760942761,-46.9077946127946,-47.1199831649832,-47.2712626262626,-47.3304545454545,-47.3694781144781,-47.7293434343434,-47.7806902356902,-47.7882323232323,-47.8996127946128,-48.0410606060606,-48.181228956229,-48.2163131313131,-48.3505555555556,-48.4702525252525,-48.7520707070707,-48.8169528619529,-48.8387373737374,-48.9291077441077,-48.4901178451179,-48.798367003367,-48.8091077441077,-48.6890740740741,-48.5379966329966,-48.2395117845118,-48.1500168350168,-48.8726094276094,-47.0992760942761,-47.6279966329966,-48.6385353535354,-48.9379292929293,-48.8414983164983,-48.9109595959596,-47.5196801346801,-47.8405892255892,-47.881734006734,-48.0398148148148,-48.2894107744108,-48.5401178451178,-48.7906565656566,-48.961835016835,-48.698367003367,-48.9911279461279,-48.8588720538721,-48.1691077441077,-48.1819023569024,-47.9497138047138,-48.7202861952862,-48.7904882154882,-48.5781986531986,-47.6191414141414,-47.821430976431,-48.1082996632997,-48.4331144781145,-48.4815656565656,-48.4188720538721,-48.3109595959596,-48.2512626262626,-47.9804882154882,-48.37867003367,-47.6480976430976,-48.1602188552189,-48.538468013468,-48.8419023569024,-48.788063973064,-48.8996464646465,-48.1096801346801,-48.5496801346801,-48.2793434343434,-48.9191414141414,-48.7592424242424,-48.9588047138047,-48.4985016835017,-48.517962962963,-47.9696464646465,-48.0117676767677,-48.4702861952862,-48.9597474747475,-48.3506228956229,-48.6399831649832,-47.0388720538721,-48.9601515151515,-48.4102188552189,-48.5922390572391,-47.9608249158249,-48.7507912457912,-48.6486026936027,-48.6399158249158,-48.8798148148148,-48.7572222222222,-48.2607239057239,-48.2692087542088,-48.2798484848485,-48.3515993265993,-48.6805218855219,-48.8594444444444,-47.5830134680135,-47.802138047138,-47.881632996633,-48.6775589225589,-47.9009932659933,-48.9437542087542,-48.8675589225589,-48.4996127946128,-48.1072222222222,-48.2023737373737,-48.8807239057239,-48.3000841750842,-47.6509259259259,-47.972138047138,-47.1691077441077,-48.2608922558923,-48.1202188552189,-48.9732491582492,-48.8881313131313,-48.3301178451178,-48.3613973063973,-47.8701515151515,-48.8424410774411,-48.9903535353535,-48.3090740740741,-48.6774579124579,-48.1490067340067,-48.5998484848485,-48.8115993265993,-47.9496127946128,-47.9804545454545,-48.4593097643098,-48.4591414141414,-48.7827441077441,-48.7082996632997,-48.8426767676768,-47.9975925925926,-48.7605892255892,-48.8899831649832,-48.9199494949495,-48.0820033670034,-48.1986026936027,-48.2692087542088,-48.4395791245791,-48.5202861952862,-48.6701178451178,-48.7424410774411,-48.7483333333333,-48.8691414141414,-48.9291077441077,-48.6174915824916,-48.6810269360269,-48.8700168350168,-48.8805892255892,-48.3629461279461,-48.8905555555556,-48.0301851851852,-48.7485353535354,-48.9885016835017,-47.9233838383838,-48.8722727272727,-48.9465824915825,-48.0371212121212
"9",-981.796801346801,-991.181178451178,-975.532222222222,-987.742323232323,-968.640168350168,-966.139595959596,-983.856565656566,-975.660538720539,-983.042424242424,-962.994343434343,-957.366565656566,-967.971481481482,-955.39430976431,-958.50505050505,-984.00367003367,-986.951616161616,-978.41063973064,-942.55531986532,-991.730404040404,-972.030808080808,-976.521851851852,-984.641077441077,-991.834410774411,-981.238484848485,-992.865420875421,-986.335353535354,-989.036464646465,-944.921077441077,-955.602222222222,-960.260942760943,-987.721313131313,-991.308249158249,-982.800168350168,-974.583198653199,-981.10430976431,-984.617003367003,-975.388047138047,-962.306666666667,-980.068417508417,-983.625353535353,-961.512996632997,-966.669158249158,-975.283097643098,-975.297508417509,-991.196094276094,-983.626464646465,-976.566026936027,-985.779831649832,-982.366127946128,-991.002053872054,-985.229259259259,-983.284006734007,-958.017474747475,-961.753164983165,-965.61872053872,-986.375656565657,-981.790505050505,-987.50228956229,-978.849831649832,-987.143198653199,-972.193265993266,-973.572525252525,-992.521077441077,-973.832087542088,-970.015252525253,-991.698585858586,-992.700707070707,-992.675892255892,-966.11531986532,-990.643198653199,-987.281952861953,-947.226835016835,-964.444882154882,-967.911043771044,-938.839764309764,-954.304545454545,-960.465420875421,-964.728922558923,-975.991851851852,-981.805016835017,-968.367912457912,-976.720202020202,-987.204242424242,-986.896127946128,-987.239932659933,-992.853872053872,-992.902558922559,-972.615925925926,-983.133434343434,-975.722996632997,-977.594208754209,-979.866868686869,-988.281885521885,-965.983198653199,-957.143434343434,-964.486565656566,-991.964545454545,-983.29734006734,-988.873636363636,-985.280134680135,-966.812760942761,-967.686363636364,-985.940707070707,-965.417138047138,-980.782323232323,-986.866902356902,-992.30164983165,-973.853198653199,-992.542760942761,-963.384983164983,-984.822087542088,-940.171144781145,-947.086127946128,-952.175218855219,-969.571851851852,-991.169191919192,-972.843198653199,-981.117171717172,-982.919831649832,-961.248148148148,-968.65164983165,-982.686464646465,-976.718821548822,-980.79430976431,-986.13861952862,-989.290606060606,-990.299831649832,-986.993198653199,-987.475454545455,-990.381952861953,-974.779393939394,-978.685084175084,-976.903333333333,-975.565993265993,-979.814646464646,-985.62734006734,-989.217609427609,-979.970202020202,-989.089393939394,-984.34127946128,-988.148518518518,-984.342188552189,-984.297003367003,-978.071750841751,-989.214882154882,-968.700707070707,-982.948720538721,-990.353771043771,-965.852996632997,-985.793063973064,-950.882424242424,-982.471750841751,-959.483569023569,-977.840841750842,-982.961043771044,-987.071279461279,-952.862760942761,-968.829158249158,-976.595454545455,-983.69265993266,-975.324107744108,-952.998383838384,-990.915757575758,-920.472424242424,-986.942424242424,-987.249595959596,-988.077912457912,-990.948956228956,-992.300404040404,-977.415016835017,-975.622727272727,-991.913973063973,-959.932626262626,-960.140505050505,-969.853333333333,-985.388922558923,-990.809966329966,-955.691952861953,-962.578013468013,-962.919562289562,-978.543434343434,-979.288821548821,-981.662188552188,-982.983434343434,-989.489730639731,-991.384444444444,-951.571447811448,-957.841414141414,-963.229932659933,-974.164983164983,-976.421616161616,-960.789191919192,-964.257811447811,-964.614781144781,-978.290976430976,-968.078720538721,-988.781077441077,-979.7367003367,-989.121077441077,-992.177912457912
"10",-910.517609427609,-915.018181818182,-913.265353535353,-885.297239057239,-885.938821548822,-906.331178451179,-907.472053872054,-911.645420875421,-912.587575757576,-903.625993265993,-909.451616161616,-885.924915824916,-906.285555555556,-908.066666666667,-914.680168350168,-912.337575757576,-891.053434343434,-897.406026936027,-898.571043771044,-907.584444444444,-907.593636363636,-900.722760942761,-893.200707070707,-912.353771043771,-904.947037037037,-886.794646464646,-914.391750841751,-885.531077441077,-915.347777777778,-914.295656565656,-878.930942760943,-881.11164983165,-885.836801346801,-893.30164983165,-911.043771043771,-912.450067340067,-907.52037037037,-902.00228956229,-913.482626262626,-913.812323232323,-877.256936026936,-888.291952861953,-897.462087542088,-909.651750841751,-900.94063973064,-906.14962962963,-911.822424242424,-895.180942760943,-903.702188552189,-915.652424242424,-910.63037037037,-896.464107744108,-912.70835016835,-909.95228956229,-885.647037037037,-886.328821548822,-892.384410774411,-897.129259259259,-904.239158249158,-906.475117845118,-900.55063973064,-911.036565656566,-908.299494949495,-915.280067340067,-896.893569023569,-908.994983164983,-898.330740740741,-887.359292929293,-895.298821548821,-901.429831649832,-909.133468013468,-898.42468013468,-901.86063973064,-910.472525252525,-913.674781144781,-915.991043771044,-892.187474747475,-904.679393939394,-915.650606060606,-871.027239057239,-879.640606060606,-907.546228956229,-902.488922558923,-903.641851851852,-906.999427609428,-910.229393939394,-891.053164983165,-910.317676767677,-897.317037037037,-914.578484848485,-893.941077441077,-907.778013468013,-910.621043771044,-909.65265993266,-914.64771043771,-910.019158249158,-894.797138047138,-911.337373737374,-893.839259259259,-898.754646464646,-915.508585858586,-906.75138047138,-915.386094276094,-912.461077441077,-911.055993265993,-914.170067340067,-912.597171717172,-904.756127946128,-915.500875420875,-905.336026936027,-914.663400673401,-913.92138047138,-896.090740740741,-913.770606060606,-911.687037037037,-904.006262626263,-904.8032996633,-910.921750841751,-893.662861952862,-912.043737373737,-908.027676767677,-909.539461279461,-906.298383838384,-893.753333333333,-898.343198653199,-908.601818181818,-910.84771043771,-910.424983164983,-879.502121212121,-894.553198653199,-909.597003367003,-895.2432996633,-903.617811447812,-914.41734006734,-901.159966329966,-904.98367003367,-906.117946127946,-911.57063973064,-911.332760942761,-905.931784511784,-909.697811447812,-911.58367003367,-888.921717171717,-899.570606060606,-911.541717171717,-874.575555555556,-879.488585858586,-880.849730639731,-885.01468013468,-911.408888888889,-915.123535353535,-911.221178451179,-904.646902356902,-894.065454545455,-909.0432996633,-913.052188552189,-905.683636363636,-903.656127946128,-902.13835016835,-899.74531986532,-901.802323232323,-910.941818181818,-914.305858585859,-909.526094276094,-895.459393939394,-904.800505050505,-895.122727272727,-901.668518518519,-903.063198653199,-906.526296296296,-898.99872053872,-906.103232323232,-911.669023569024,-904.849932659933,-903.162053872054,-914.604444444444,-895.410404040404,-903.746228956229,-915.34771043771,-911.918754208754,-887.098922558923,-888.667171717172,-907.837037037037,-901.847811447811,-906.248956228956,-913.110303030303,-910.885555555556,-911.463771043771,-908.82531986532,-904.47138047138,-905.870942760943,-911.499528619529,-876.135353535353,-876.893636363636,-891.875791245791,-888.37861952862,-888.673198653199,-907.034107744108,-901.643636363636,-906.159966329966
"11",-128.502558922559,-129.391414141414,-130.809730639731,-129.866363636364,-130.998821548822,-130.356835016835,-130.887474747475,-130.019966329966,-129.585858585859,-130.556026936027,-127.549494949495,-128.02569023569,-128.775218855219,-129.352861952862,-129.60569023569,-130.430269360269,-129.450067340067,-130.458047138047,-130.601818181818,-130.298720538721,-126.616936026936,-129.96164983165,-126.102962962963,-127.685117845118,-129.993434343434,-127.127474747475,-129.349696969697,-130.486565656566,-129.478585858586,-130.973905723906,-129.233973063973,-129.98228956229,-124.808484848485,-124.917946127946,-126.67632996633,-129.728181818182,-130.020841750842,-130.288383838384,-130.596666666667,-129.543636363636,-130.986228956229,-128.38164983165,-126.793535353535,-128.490538720539,-130.887946127946,-129.046902356902,-130.479393939394,-126.460505050505,-129.15138047138,-129.799057239057,-128.625555555556,-129.481851851852,-127.741952861953,-127.17228956229,-126.069259259259,-127.790269360269,-130.925925925926,-128.557946127946,-130.889393939394,-130.975757575758,-129.722962962963,-130.439393939394,-130.771717171717,-128.026464646465,-129.53138047138,-130.804747474747,-129.689966329966,-130.208956228956,-128.300168350168,-130.768686868687,-127.731414141414,-129.01367003367,-131.053333333333,-129.764107744108,-124.094175084175,-126.186228956229,-130.02771043771,-129.073164983165,-131.057609427609,-130.514343434343,-129.114579124579,-128.063636363636,-130.651313131313,-130.425555555556,-126.277373737374,-130.193232323232,-129.836127946128,-126.802861952862,-130.044242424242,-129.141515151515,-129.033097643098,-130.712828282828,-128.379259259259,-129.393097643098,-130.906599326599,-130.541986531987,-131.009595959596,-130.889696969697,-129.525016835017,-130.646094276094,-130.397239057239,-129.119158249158,-129.75632996633,-130.29138047138,-128.823333333333,-130.898047138047,-128.198821548822,-130.358922558923,-130.831313131313,-130.061818181818,-130.000067340067,-130.045993265993,-128.167575757576,-129.440505050505,-130.334781144781,-130.852727272727,-127.180841750842,-127.477912457912,-126.923872053872,-129.48962962963,-130.228148148148,-127.478148148148,-130.888013468013,-128.006902356902,-128.194006734007,-128.278282828283,-129.319595959596,-129.340505050505,-129.653400673401,-129.793569023569,-129.59367003367,-129.546666666667,-130.135454545455,-130.395218855219,-129.410841750842,-127.551077441077,-128.838821548822,-125.985791245791,-129.884882154882,-131.01138047138,-128.982188552189,-130.391212121212,-129.553131313131,-130.337609427609,-130.898686868687,-129.628383838384,-129.979494949495,-127.614343434343,-130.392323232323,-129.429730639731,-130.631986531987,-130.851750841751,-128.956363636364,-130.116127946128,-125.935488215488,-125.702053872054,-125.855892255892,-126.74468013468,-128.766835016835,-130.688821548822,-129.154646464646,-130.629595959596,-129.931279461279,-129.057272727273,-130.448013468013,-129.4667003367,-129.805252525253,-129.975757575758,-126.530976430976,-129.939057239057,-126.344006734007,-129.427542087542,-129.593232323232,-129.940707070707,-129.248484848485,-130.749259259259,-130.228922558923,-130.655757575758,-128.906801346801,-130.463737373737,-126.406599326599,-128.241515151515,-128.575656565657,-129.367912457912,-129.776565656566,-129.82063973064,-129.932861952862,-130.514882154882,-126.146565656566,-126.148518518519,-127.4432996633,-129.213771043771,-129.438484848485,-128.14430976431,-130.842558922559,-130.653535353535,-130.231851851852,-130.270505050505,-130.305353535354,-130.969932659933
"12",-118.373198653199,-118.597272727273,-117.466228956229,-117.898114478114,-117.954882154882,-116.301111111111,-116.693198653199,-114.664646464646,-116.728956228956,-117.449831649832,-116.752996632997,-117.956666666667,-118.035925925926,-118.327845117845,-119.209966329966,-116.680269360269,-119.029124579125,-118.830168350168,-115.50531986532,-116.379730639731,-116.468686868687,-118.488484848485,-116.918215488215,-118.179494949495,-115.79962962963,-117.053636363636,-117.047037037037,-117.305824915825,-118.008013468013,-117.339494949495,-111.943737373737,-112.517912457912,-114.761414141414,-114.897272727273,-115.257912457912,-115.72962962963,-116.027272727273,-116.397609427609,-116.696565656566,-116.858249158249,-117.132996632997,-118.461515151515,-114.600269360269,-117.137912457912,-117.572895622896,-118.864242424242,-118.850067340067,-118.63367003367,-115.614410774411,-119.033434343434,-118.179158249158,-118.328922558923,-118.48771043771,-112.945016835017,-117.494208754209,-118.73734006734,-119.381279461279,-116.24771043771,-118.848114478114,-117.1967003367,-118.84771043771,-116.38063973064,-117.171717171717,-118.899057239057,-118.10771043771,-118.655117845118,-118.66734006734,-115.886666666667,-113.403434343434,-115.618888888889,-116.829023569024,-116.976599326599,-118.036228956229,-118.831851851852,-117.414545454545,-118.337845117845,-119.226026936027,-118.888922558923,-118.048956228956,-118.637037037037,-116.842626262626,-115.482626262626,-114.239932659933,-115.680269360269,-119.030033670034,-118.830841750842,-119.1067003367,-116.3632996633,-118.458821548822,-117.198922558923,-114.238821548822,-119.140269360269,-119.288148148148,-117.119528619529,-116.196565656566,-118.443771043771,-118.141178451178,-119.015757575758,-117.572996632997,-116.891178451178,-118.814444444444,-119.169191919192,-119.3167003367,-117.454074074074,-118.155925925926,-118.784882154882,-119.113501683502,-119.298047138047,-116.901919191919,-119.375892255892,-118.158383838384,-119.221414141414,-119.380909090909,-115.955791245791,-118.678148148148,-117.793569023569,-113.177239057239,-117.353400673401,-116.540707070707,-118.312962962963,-118.144983164983,-118.471515151515,-119.368821548822,-117.904781144781,-119.252727272727,-117.709259259259,-116.769292929293,-118.197811447811,-119.045656565657,-119.288787878788,-114.76228956229,-117.981313131313,-115.550067340067,-116.769730639731,-116.502861952862,-116.979831649832,-117.545521885522,-117.902895622896,-116.25265993266,-118.902188552189,-115.527138047138,-118.638821548822,-118.843872053872,-118.625454545455,-117.320471380471,-117.02367003367,-118.65037037037,-119.17962962963,-116.079528619529,-116.700606060606,-118.733535353535,-115.121986531987,-115.602727272727,-119.192962962963,-116.901750841751,-117.308787878788,-116.714410774411,-118.724208754209,-118.937037037037,-119.214410774411,-118.992626262626,-119.134579124579,-118.806094276094,-117.840471380471,-117.892760942761,-119.282323232323,-119.130606060606,-117.663771043771,-116.409023569024,-119.351043771044,-118.541952861953,-118.577474747475,-118.367441077441,-119.216801346801,-117.053872053872,-117.195656565657,-117.461750841751,-117.703973063973,-117.713063973064,-118.023973063973,-118.293434343434,-118.402222222222,-118.651414141414,-119.105117845118,-119.065791245791,-117.092727272727,-118.603400673401,-113.388451178451,-116.287474747475,-117.095555555556,-113.573872053872,-118.284579124579,-115.703973063973,-118.35835016835,-114.012727272727,-115.539158249158,-119.25265993266,-118.21835016835,-119.381616161616,-118.266363636364
"13",-142.450606060606,-146.284107744108,-147.208383838384,-145.874444444444,-146.130538720539,-146.390067340067,-140.557003367003,-144.032760942761,-147.060707070707,-145.715757575758,-147.074107744108,-145.332188552189,-145.618148148148,-144.670875420875,-143.853535353535,-144.466801346801,-145.187138047138,-145.890707070707,-145.215454545455,-147.069158249158,-146.989057239057,-145.364545454545,-145.539932659933,-145.788484848485,-146.89037037037,-147.262188552189,-143.025993265993,-147.046262626263,-146.901851851852,-146.535892255892,-145.314208754209,-146.121279461279,-146.847003367003,-146.891414141414,-144.699023569024,-140.097272727273,-141.605353535354,-141.989023569024,-142.274175084175,-142.757912457912,-142.839023569024,-143.189292929293,-143.317575757576,-145.004882154882,-145.370269360269,-146.828249158249,-142.514882154882,-144.300269360269,-141.368148148148,-142.593501683502,-142.780168350168,-142.838922558923,-143.803905723906,-145.259831649832,-143.499831649832,-144.359292929293,-146.467811447811,-147.291717171717,-146.002053872054,-146.967138047138,-147.062390572391,-147.242053872054,-146.539023569024,-146.484915824916,-146.641952861953,-144.016363636364,-143.81771043771,-145.625892255892,-144.823535353535,-139.617104377104,-140.735656565657,-143.223063973064,-144.675892255892,-145.861515151515,-147.123939393939,-146.36936026936,-145.854646464646,-145.9132996633,-145.958821548822,-145.752760942761,-146.463434343434,-145.337104377104,-143.424444444444,-146.527407407407,-139.112525252525,-139.416902356902,-141.72771043771,-142.884882154882,-143.019158249158,-145.834410774411,-146.200404040404,-146.052390572391,-145.236565656566,-143.78861952862,-144.206801346801,-144.434579124579,-143.320740740741,-145.399158249158,-145.491279461279,-146.210740740741,-146.40962962963,-143.351178451178,-146.344208754209,-146.850505050505,-146.026363636364,-146.732895622896,-143.331750841751,-146.391077441077,-140.908249158249,-147.083434343434,-143.081717171717,-146.536936026936,-146.612962962963,-147.188249158249,-143.764107744108,-145.347946127946,-143.543198653199,-146.336902356902,-139.640067340067,-144.897676767677,-143.423333333333,-146.909393939394,-146.466127946128,-146.733737373737,-146.923434343434,-139.640168350168,-144.379730639731,-147.059292929293,-141.446464646465,-143.926936026936,-142.366094276094,-147.152861952862,-142.581750841751,-142.975656565657,-146.606902356902,-146.550841750842,-144.41138047138,-146.140033670034,-146.941178451178,-142.354074074074,-145.138821548822,-145.450067340067,-146.837811447811,-144.683636363636,-144.767373737374,-145.824208754209,-142.058552188552,-146.009057239057,-143.174444444444,-146.906565656566,-145.607373737374,-144.998821548822,-141.811784511785,-145.828585858586,-145.964781144781,-146.104006734007,-145.267912457912,-145.313333333333,-141.769158249158,-141.954410774411,-142.204915824916,-143.871414141414,-145.37531986532,-145.614983164983,-144.740942760943,-144.913872053872,-145.87861952862,-145.17771043771,-146.585993265993,-146.661313131313,-146.965353535354,-146.398821548822,-146.562323232323,-144.411515151515,-142.057609427609,-141.816363636364,-144.597272727273,-146.763198653199,-147.124848484848,-145.009528619529,-145.503434343434,-146.393198653199,-145.546363636364,-146.801279461279,-146.952323232323,-146.284848484848,-143.822424242424,-146.089831649832,-145.056464646465,-145.599966329966,-145.601986531987,-144.422188552189,-145.991952861953,-146.168754208754,-147.208383838384,-145.994343434343,-147.197575757576,-146.242626262626,-147.272626262626,-143.313771043771
"14",-131.825454545455,-130.501750841751,-128.490067340067,-131.78835016835,-128.4532996633,-128.703905723906,-128.78936026936,-129.313872053872,-129.680067340067,-129.859393939394,-130.909259259259,-132.082727272727,-127.548552188552,-131.288855218855,-130.654343434343,-131.46037037037,-128.861043771044,-128.932087542088,-128.974343434343,-129.095353535354,-130.138282828283,-130.203164983165,-130.836161616162,-131.452760942761,-131.567878787879,-131.650942760943,-132.093636363636,-130.763973063973,-128.65835016835,-130.201077441077,-129.813063973064,-130.403973063973,-127.3232996633,-127.425656565657,-127.791414141414,-127.901616161616,-128.506228956229,-128.618484848485,-129.024612794613,-129.266902356902,-129.332558922559,-129.597373737374,-131.160404040404,-131.405791245791,-131.874545454545,-130.401548821549,-130.61962962963,-129.668383838384,-131.343198653199,-128.256565656566,-131.507037037037,-130.782087542088,-131.152996632997,-131.369696969697,-131.704915824916,-129.79936026936,-131.404107744108,-131.740976430976,-128.177912457912,-131.681279461279,-129.712188552189,-131.08265993266,-131.376767676768,-127.426801346801,-129.017575757576,-129.095993265993,-130.53164983165,-130.956565656566,-131.621717171717,-127.006127946128,-128.610303030303,-128.829696969697,-130.076464646465,-130.600875420875,-127.254747474747,-128.939730639731,-131.026767676768,-131.977138047138,-131.631077441077,-131.440942760943,-131.59861952862,-130.236228956229,-131.881178451178,-131.901750841751,-131.542424242424,-127.3132996633,-130.225084175084,-131.263333333333,-131.72835016835,-127.507542087542,-132.00138047138,-131.555117845118,-128.351986531987,-131.630303030303,-131.082457912458,-129.087003367003,-129.842053872054,-131.510269360269,-131.630269360269,-129.5267003367,-130.219259259259,-131.287676767677,-129.084882154882,-131.644781144781,-130.589595959596,-129.507239057239,-131.25164983165,-130.63037037037,-130.680404040404,-131.21531986532,-132.053434343434,-130.073737373737,-130.67861952862,-130.738720538721,-131.21962962963,-130.122760942761,-129.061077441077,-130.427609427609,-130.058518518519,-130.100841750842,-130.798585858586,-130.922895622896,-127.181616161616,-128.166094276094,-132.049932659933,-131.175454545455,-132.113737373737,-127.769225589226,-130.180875420875,-130.369023569024,-127.451077441077,-130.507138047138,-130.873636363636,-131.96468013468,-126.680269360269,-127.842424242424,-128.088484848485,-128.091986531987,-129.169393939394,-131.401750841751,-127.183872053872,-131.468484848485,-129.60861952862,-130.1132996633,-131.829932659933,-131.393198653199,-131.869023569024,-127.425555555556,-131.694781144781,-130.794107744108,-128.574983164983,-128.3532996633,-130.375218855219,-130.731481481481,-130.819158249158,-131.54265993266,-127.369023569024,-128.721212121212,-131.7067003367,-132.049932659933,-130.275454545455,-131.331144781145,-132.111851851852,-128.052188552189,-130.031077441077,-130.509292929293,-131.460976430976,-131.087239057239,-131.331313131313,-129.562424242424,-130.151077441077,-128.692424242424,-131.778484848485,-131.929259259259,-131.776464646465,-130.420269360269,-129.083198653199,-131.617811447811,-131.605218855219,-129.740269360269,-129.912962962963,-131.546228956229,-131.543838383838,-131.770067340067,-130.528282828283,-131.061414141414,-131.804882154882,-128.516801346801,-130.417205387205,-130.713771043771,-131.314444444444,-131.707946127946,-126.811279461279,-129.683804713805,-127.876026936027,-128.219831649832,-131.280303030303,-131.818686868687,-130.839595959596,-131.929932659933
"15",-129.404107744108,-128.436195286195,-126.356801346801,-128.208114478114,-130.058013468013,-125.59569023569,-129.809831649832,-129.855050505051,-128.505925925926,-129.739831649832,-129.557676767677,-126.73138047138,-129.821077441077,-128.856767676768,-126.495454545455,-127.033232323232,-128.19632996633,-128.390404040404,-128.73228956229,-129.248451178451,-129.392626262626,-126.698047138047,-129.527609427609,-128.645892255892,-126.369696969697,-128.992760942761,-130.193771043771,-127.651077441077,-129.928686868687,-126.73164983165,-130.311279461279,-129.952087542088,-128.975892255892,-129.405117845118,-129.85468013468,-130.13063973064,-130.324107744108,-126.613097643098,-127.69228956229,-124.838249158249,-128.22734006734,-129.996801346801,-130.367575757576,-129.30468013468,-130.303771043771,-123.39367003367,-124.127037037037,-124.261750841751,-125.079730639731,-125.952188552189,-125.998922558923,-126.465993265993,-127.445218855219,-129.411952861953,-129.599057239057,-129.446801346801,-121.794343434343,-129.951616161616,-128.451952861953,-129.64936026936,-126.941717171717,-125.342323232323,-126.071414141414,-126.347171717172,-129.386902356902,-130.163872053872,-127.881750841751,-128.470841750842,-130.070841750842,-130.304107744108,-127.69063973064,-129.206801346801,-129.562525252525,-125.384545454545,-130.389494949495,-124.693198653199,-129.237811447811,-129.578821548822,-129.983333333333,-129.338484848485,-130.144208754209,-129.878922558923,-124.053434343434,-125.789595959596,-127.829730639731,-127.840033670034,-128.304006734007,-128.739393939394,-128.906127946128,-130.347676767677,-129.166262626263,-130.277575757576,-129.380841750842,-130.197575757576,-129.574074074074,-124.786565656566,-129.826565656566,-127.693872053872,-129.972962962963,-128.962087542088,-127.592323232323,-127.826464646465,-127.968956228956,-128.906666666667,-128.177474747475,-129.178922558923,-130.146801346801,-128.321414141414,-129.509158249158,-126.577811447811,-126.656026936027,-130.345892255892,-127.430606060606,-128.99962962963,-129.680740740741,-129.567811447811,-128.736801346801,-129.85771043771,-128.664107744108,-127.850404040404,-130.05468013468,-125.241313131313,-128.901077441077,-129.481885521886,-130.003232323232,-126.945791245791,-128.604074074074,-129.197138047138,-128.863535353535,-129.633333333333,-126.89468013468,-128.029494949495,-127.978922558923,-130.053097643098,-129.833771043771,-127.85771043771,-128.599393939394,-129.422861952862,-126.57569023569,-129.732121212121,-127.465589225589,-130.277912457912,-127.964107744108,-130.360841750842,-129.97835016835,-130.175656565657,-129.599831649832,-127.909259259259,-124.86164983165,-125.918013468013,-128.92632996633,-126.933198653199,-128.8732996633,-129.621178451178,-126.284781144781,-127.3567003367,-127.049831649832,-129.226363636364,-128.674242424242,-128.751212121212,-129.528249158249,-129.592053872054,-130.382188552189,-129.40962962963,-126.670942760943,-129.028249158249,-129.222525252525,-127.722323232323,-129.646902356902,-128.224006734007,-126.178585858586,-126.276363636364,-129.151279461279,-129.318956228956,-130.180067340067,-129.305353535354,-126.810606060606,-125.453872053872,-128.727003367003,-128.329494949495,-128.769797979798,-130.374107744108,-129.8632996633,-125.876902356902,-127.195993265993,-127.420505050505,-128.091178451178,-129.630942760943,-130.070404040404,-130.301885521886,-129.689932659933,-127.121750841751,-127.344983164983,-128.04531986532,-127.662525252525,-129.59734006734,-130.241279461279,-130.336026936027,-130.332188552189,-129.455353535354
"16",-117.3232996633,-114.542996632997,-116.633400673401,-117.296902356902,-117.082962962963,-113.910067340067,-114.133333333333,-114.966599326599,-115.057171717172,-115.79265993266,-116.135589225589,-116.333434343434,-116.636161616162,-114.177676767677,-116.046734006734,-116.548249158249,-113.859494949495,-114.455016835017,-116.990168350168,-117.19632996633,-115.647272727273,-112.668855218855,-112.959393939394,-114.309158249158,-114.325252525253,-116.076666666667,-116.254983164983,-116.639595959596,-117.293569023569,-117.326161616162,-117.431515151515,-114.442424242424,-115.514208754209,-117.003838383838,-116.983737373737,-116.28569023569,-113.637811447811,-116.128821548822,-116.340606060606,-111.522626262626,-113.207609427609,-114.510505050505,-114.5667003367,-116.143973063973,-116.19164983165,-116.591851851852,-117.018956228956,-117.130875420875,-117.197609427609,-117.407441077441,-117.526464646465,-115.711077441077,-116.24228956229,-116.552727272727,-116.706464646465,-117.271750841751,-117.006026936027,-116.278585858586,-115.117239057239,-114.790168350168,-115.06632996633,-117.499932659933,-117.609696969697,-115.952962962963,-116.119696969697,-117.528047138047,-115.397239057239,-117.29138047138,-112.953771043771,-114.352188552189,-114.435892255892,-114.964242424242,-117.663097643098,-116.682424242424,-117.571414141414,-117.318922558923,-115.346430976431,-116.669528619529,-115.58632996633,-117.625656565657,-117.040067340067,-117.258720538721,-116.39569023569,-117.620707070707,-116.941043771044,-115.25771043771,-116.341077441077,-116.558383838384,-116.581548821549,-117.313973063973,-115.086565656566,-116.543535353535,-116.643771043771,-116.711548821549,-115.906363636364,-117.549932659933,-117.089494949495,-117.24771043771,-117.312861952862,-116.304410774411,-117.132323232323,-117.619393939394,-115.714006734007,-117.090808080808,-114.791515151515,-116.191750841751,-116.469158249158,-116.898249158249,-114.463198653199,-116.222760942761,-117.636801346801,-114.112962962963,-115.393771043771,-117.522592592593,-116.911077441077,-117.25569023569,-115.639595959596,-116.82468013468,-117.423232323232,-117.059595959596,-117.306902356902,-116.426902356902,-117.406835016835,-117.598383838384,-117.600168350168,-117.516565656566,-116.159831649832,-116.015892255892,-116.456127946128,-117.034006734007,-113.366161616162,-113.621178451178,-116.965656565657,-116.540168350168,-117.338821548822,-117.114175084175,-115.087138047138,-115.423164983165,-115.459595959596,-115.903771043771,-116.450067340067,-116.973097643098,-116.998383838384,-117.332255892256,-114.470841750842,-114.580505050505,-114.763569023569,-115.505117845118,-117.026296296296,-117.547811447811,-117.644814814815,-114.037239057239,-115.537037037037,-115.851750841751,-116.60531986532,-115.864410774411,-117.207138047138,-117.466666666667,-116.72164983165,-117.1432996633,-112.705454545455,-117.473771043771,-116.028383838384,-116.576902356902,-117.074107744108,-117.654747474747,-113.780404040404,-116.534882154882,-116.601178451178,-117.664545454545,-116.786094276094,-117.275589225589,-114.750471380471,-116.613973063973,-116.981952861953,-115.831178451178,-117.34367003367,-115.751414141414,-116.46037037037,-114.633198653199,-115.209831649832,-115.888484848485,-116.19734006734,-116.278282828283,-116.412525252525,-116.727912457912,-116.756464646465,-116.961414141414,-116.200808080808,-117.382222222222,-115.964781144781,-114.878720538721,-115.065993265993,-116.276464646465,-117.352962962963,-116.888047138047,-117.360740740741,-117.459494949495,-115.894882154882,-116.306464646465
"17",-118.434781144781,-117.52835016835,-117.055117845118,-118.237037037037,-115.508383838384,-115.647171717172,-117.176565656566,-117.785555555556,-117.890808080808,-118.407239057239,-117.18569023569,-116.997239057239,-116.677003367003,-117.62835016835,-117.0467003367,-117.366464646465,-116.726801346801,-118.014646464646,-118.148720538721,-114.973872053872,-115.060942760943,-115.803063973064,-116.577575757576,-116.601515151515,-116.860976430976,-117.843400673401,-117.879124579125,-118.001279461279,-118.008417508418,-118.107003367003,-118.208282828283,-118.334747474747,-117.716363636364,-118.232457912458,-117.897609427609,-118.52164983165,-112.963333333333,-115.322491582492,-115.471515151515,-115.534781144781,-116.052525252525,-116.478922558923,-116.52835016835,-116.629595959596,-116.982626262626,-116.998047138047,-117.459124579125,-117.941986531987,-117.616565656566,-116.335218855219,-116.84138047138,-118.433636363636,-116.984545454545,-118.113434343434,-118.562727272727,-117.14531986532,-117.266026936027,-116.648821548822,-115.749696969697,-117.209595959596,-117.361077441077,-117.704747474747,-118.147845117845,-117.365791245791,-117.980606060606,-117.689393939394,-117.365791245791,-118.488148148148,-118.251414141414,-117.643771043771,-118.12138047138,-116.729158249158,-117.335791245791,-117.573771043771,-117.254781144781,-117.84468013468,-118.062962962963,-114.668249158249,-117.755656565657,-118.090505050505,-113.602424242424,-117.540067340067,-118.187609427609,-118.157676767677,-118.276228956229,-117.314006734007,-118.190269360269,-114.782895622896,-116.223838383838,-116.742558922559,-117.176026936027,-118.28138047138,-118.325656565657,-116.235016835017,-116.34367003367,-118.172996632997,-117.161851851852,-115.818484848485,-116.83430976431,-117.800942760943,-118.125353535354,-116.821481481481,-117.841952861953,-114.675454545455,-117.924646464646,-117.487037037037,-117.38037037037,-117.857912457912,-118.521851851852,-116.874882154882,-118.291750841751,-117.544208754209,-118.446464646465,-118.17632996633,-118.339730639731,-118.472323232323,-115.414882154882,-118.491279461279,-115.8267003367,-116.475993265993,-117.91430976431,-117.991548821549,-116.934444444444,-117.596902356902,-118.265757575758,-117.846195286195,-117.930942760943,-114.8367003367,-117.749158249158,-118.135117845118,-118.337138047138,-118.534208754209,-118.324747474747,-117.378249158249,-118.273198653199,-117.69962962963,-118.477171717172,-117.159057239057,-117.61367003367,-118.139696969697,-118.363569023569,-117.277912457912,-118.035218855219,-118.46962962963,-113.741952861953,-114.095993265993,-115.238720538721,-115.245454545455,-117.070808080808,-118.209494949495,-117.113973063973,-117.26771043771,-117.839831649832,-118.401717171717,-115.645892255892,-116.729865319865,-117.295353535354,-118.223131313131,-117.088047138047,-116.976094276094,-117.924781144781,-118.352188552189,-118.281178451178,-115.090942760943,-115.952760942761,-115.962760942761,-116.588922558923,-117.320606060606,-117.624983164983,-117.111313131313,-118.507239057239,-117.005454545455,-116.733434343434,-114.863973063973,-117.979057239057,-118.111784511785,-116.778686868687,-118.402188552189,-118.211851851852,-118.139461279461,-117.692962962963,-117.854444444444,-118.170404040404,-117.709057239057,-117.297037037037,-118.158047138047,-118.033164983165,-116.545117845118,-117.021043771044,-118.497811447811,-118.524006734007,-118.530168350168,-114.953872053872,-116.761548821549,-114.449595959596,-114.837575757576,-116.884545454545,-117.222424242424,-117.481178451178,-118.310168350168
"18",-104.061515151515,-107.135016835017,-106.613973063973,-105.613535353535,-107.157777777778,-106.11468013468,-106.631515151515,-107.080740740741,-107.012760942761,-107.514511784512,-107.417003367003,-105.853063973064,-106.445892255892,-106.65138047138,-106.901616161616,-106.932525252525,-106.982996632997,-107.089393939394,-107.461818181818,-107.561043771044,-107.747373737374,-107.718585858586,-106.538080808081,-107.443771043771,-106.888383838384,-106.953400673401,-107.078047138047,-107.16531986532,-102.966228956229,-105.131077441077,-105.806565656566,-105.947138047138,-106.43228956229,-106.445218855219,-106.469595959596,-106.583973063973,-107.439730639731,-107.719158249158,-106.338047138047,-106.862222222222,-107.510841750842,-107.181750841751,-107.35962962963,-104.976767676768,-106.351212121212,-107.31063973064,-102.017003367003,-103.912962962963,-104.956902356902,-105.093771043771,-105.221750841751,-105.461851851852,-105.65771043771,-105.675353535354,-106.009023569024,-106.285454545455,-106.45430976431,-106.461043771044,-106.560707070707,-106.903434343434,-106.931750841751,-107.254208754209,-104.788720538721,-107.601952861953,-104.409865319865,-106.153636363636,-107.016666666667,-107.518922558923,-106.905218855219,-105.969259259259,-107.462424242424,-107.541986531987,-106.789932659933,-106.856599326599,-103.129730639731,-107.00265993266,-107.123333333333,-107.252188552189,-107.651717171717,-106.441548821549,-105.591986531987,-106.687037037037,-106.960707070707,-107.129595959596,-107.526262626263,-107.138922558923,-107.247912457912,-107.776565656566,-106.851986531987,-107.599494949495,-107.591616161616,-107.685454545455,-105.487104377104,-107.486094276094,-107.171952861953,-105.075791245791,-106.527575757576,-105.790269360269,-107.009057239057,-107.100269360269,-107.218720538721,-105.218956228956,-107.147239057239,-107.471414141414,-106.338585858586,-107.59771043771,-107.710168350168,-107.11531986532,-107.14771043771,-106.432760942761,-107.636599326599,-105.161717171717,-107.042525252525,-107.105757575758,-106.504545454545,-107.524781144781,-107.667138047138,-107.395016835017,-107.397239057239,-107.169158249158,-107.434444444444,-107.735117845118,-106.440572390572,-107.060168350168,-106.918855218855,-106.968585858586,-106.928686868687,-107.652525252525,-105.75569023569,-107.33037037037,-107.024646464646,-107.239057239057,-105.209595959596,-105.212323232323,-106.4832996633,-106.545555555556,-106.701279461279,-107.608720538721,-107.727138047138,-107.409393939394,-106.361885521886,-107.500505050505,-106.922053872054,-107.140303030303,-105.055084175084,-106.372424242424,-107.11734006734,-107.452323232323,-106.995353535354,-105.185757575758,-105.747239057239,-107.399831649832,-107.781481481481,-104.391851851852,-105.214006734007,-105.531750841751,-107.45468013468,-107.493636363636,-106.20430976431,-106.4132996633,-106.812255892256,-107.359124579125,-107.350067340067,-106.343097643098,-105.123535353535,-105.550404040404,-105.893198653199,-106.084208754209,-107.457946127946,-106.435555555556,-106.888821548822,-107.167037037037,-107.486902356902,-106.769292929293,-107.636801346801,-107.179292929293,-107.662861952862,-107.175353535354,-105.71430976431,-105.908956228956,-106.396228956229,-106.953569023569,-107.570168350168,-107.584781144781,-107.706228956229,-107.725892255892,-107.807441077441,-106.51468013468,-107.456902356902,-106.618114478114,-105.90771043771,-106.344983164983,-106.356801346801,-106.545016835017,-106.559494949495,-106.668047138047,-106.758282828283,-107.650168350168,-106.896127946128,-106.102895622896
"19",-130.774410774411,-132.738013468013,-132.912424242424,-131.706127946128,-133.567104377104,-133.701313131313,-133.625420875421,-132.414781144781,-130.097373737374,-132.115993265993,-129.385656565657,-129.868821548822,-131.258013468013,-132.85164983165,-133.289595959596,-133.478013468013,-132.98734006734,-132.418585858586,-133.188148148148,-129.739865319865,-129.698922558923,-131.952760942761,-128.590841750842,-132.123973063973,-132.537575757576,-132.930740740741,-133.498484848485,-131.438148148148,-130.778383838384,-132.205757575758,-129.331750841751,-126.140740740741,-127.006936026936,-129.470606060606,-129.735555555556,-131.753063973064,-133.620976430976,-133.631952861953,-133.497104377104,-133.655993265993,-133.715858585859,-128.321515151515,-130.699124579125,-130.908249158249,-131.279023569024,-131.251178451178,-131.686127946128,-133.49531986532,-133.031178451178,-129.950707070707,-131.320505050505,-133.808922558923,-132.114343434343,-132.865791245791,-131.249831649832,-132.256666666667,-132.866094276094,-133.676801346801,-130.730303030303,-133.223535353535,-130.002996632997,-132.66367003367,-132.310707070707,-133.543804713805,-132.194781144781,-131.812053872054,-133.121313131313,-133.354747474747,-132.265656565657,-132.303569023569,-133.798114478114,-127.578585858586,-128.158922558923,-128.945454545455,-133.279730639731,-133.707811447811,-131.986902356902,-133.511077441077,-132.478047138047,-132.064242424242,-130.267474747475,-133.774579124579,-132.432962962963,-132.737037037037,-133.042491582492,-129.457912457912,-130.247676767677,-131.349259259259,-131.082727272727,-132.730976430976,-132.330471380471,-129.535016835017,-133.553400673401,-133.381986531987,-133.710033670034,-132.081077441077,-133.691212121212,-130.218922558923,-130.606902356902,-130.229259259259,-133.120740740741,-133.263636363636,-133.241178451178,-133.646363636364,-132.155117845118,-132.726228956229,-133.629932659933,-132.283872053872,-132.645555555556,-133.374545454545,-132.313198653199,-131.284410774411,-133.474882154882,-131.965454545455,-126.133973063973,-128.451851851852,-132.128148148148,-132.263198653199,-132.546902356902,-132.337003367003,-131.026127946128,-132.734781144781,-132.340134680135,-133.516228956229,-132.528720538721,-130.519932659933,-133.275791245791,-133.46468013468,-132.665993265993,-131.015016835017,-131.12164983165,-132.447003367003,-129.573636363636,-132.955555555556,-131.329158249158,-133.017373737374,-133.525555555556,-132.158686868687,-132.794915824916,-132.555420875421,-133.75861952862,-126.904747474747,-128.798585858586,-132.334781144781,-132.113333333333,-133.768720538721,-133.151279461279,-132.868787878788,-133.052828282828,-130.951212121212,-133.15861952862,-133.608484848485,-133.724545454545,-133.198720538721,-132.094579124579,-129.679528619529,-131.640740740741,-132.808956228956,-133.631986531987,-133.694444444444,-128.714646464646,-131.251043771044,-127.935420875421,-130.002962962963,-133.232323232323,-131.983333333333,-132.587104377104,-132.821616161616,-132.429966329966,-132.624579124579,-132.379057239057,-132.480740740741,-133.276026936027,-131.166228956229,-132.827272727273,-130.95367003367,-131.125353535354,-132.891616161616,-133.050168350168,-132.693636363636,-133.202760942761,-131.152626262626,-128.333636363636,-131.523097643098,-131.815353535354,-132.307373737374,-132.609730639731,-132.767845117845,-133.356902356902,-130.248484848485,-130.822424242424,-131.723737373737,-129.060404040404,-129.862188552189,-129.927441077441,-132.385117845118,-128.346565656566,-133.615218855219,-132.884882154882,-132.885016835017
"20",-119.65265993266,-119.707138047138,-120.291515151515,-118.818047138047,-119.439057239057,-119.524579124579,-120.328585858586,-116.996835016835,-117.229023569024,-118.400033670034,-119.121144781145,-119.415892255892,-119.591616161616,-119.811279461279,-119.905858585859,-119.946464646465,-119.640976430976,-117.805656565657,-119.159730639731,-120.054107744108,-119.843535353535,-118.568249158249,-119.194208754209,-118.523771043771,-118.615218855219,-118.653333333333,-120.215892255892,-120.092760942761,-117.582424242424,-120.481851851852,-117.259023569024,-117.759730639731,-119.713872053872,-115.177811447811,-115.353434343434,-115.556565656566,-116.722491582492,-117.126902356902,-118.134074074074,-118.257239057239,-118.308282828283,-118.947912457912,-119.948417508418,-120.32531986532,-120.557373737374,-120.409158249158,-120.153838383838,-119.122525252525,-119.012996632997,-113.982323232323,-114.148383838384,-117.742861952862,-118.679730639731,-119.267912457912,-119.425993265993,-120.466195286195,-119.85265993266,-120.128585858586,-119.540168350168,-118.548956228956,-118.168585858586,-118.988821548822,-119.892424242424,-119.492525252525,-120.414343434343,-117.821851851852,-120.000740740741,-120.568114478114,-119.836127946128,-119.272996632997,-120.333973063973,-120.483535353535,-120.030303030303,-117.883872053872,-118.888922558923,-117.545454545455,-118.704006734007,-118.788383838384,-118.636228956229,-118.3632996633,-119.532727272727,-118.005353535354,-119.391515151515,-119.957441077441,-119.908114478114,-120.160168350168,-117.881077441077,-119.830033670034,-117.899764309764,-119.22468013468,-120.277138047138,-119.278821548822,-119.852962962963,-120.402323232323,-119.361515151515,-120.311515151515,-120.320033670034,-117.439461279461,-119.159562289562,-120.130404040404,-119.826565656566,-119.51228956229,-119.827373737374,-116.810404040404,-117.815420875421,-120.239158249158,-117.054444444444,-120.246127946128,-120.227777777778,-120.40569023569,-117.592626262626,-118.150067340067,-118.446363636364,-119.407946127946,-118.958047138047,-120.481885521886,-120.238686868687,-118.794781144781,-120.50771043771,-120.232861952862,-115.067138047138,-118.153973063973,-120.226936026936,-117.213468013468,-119.869865319865,-120.262087542088,-120.529932659933,-119.133872053872,-118.893501683502,-120.573198653199,-120.447003367003,-116.152424242424,-119.643434343434,-118.44936026936,-120.068484848485,-120.000505050505,-119.303838383838,-119.484343434343,-120.273535353535,-115.77835016835,-120.597575757576,-116.769966329966,-117.131414141414,-118.459595959596,-116.62367003367,-116.879023569024,-117.985555555556,-118.079696969697,-119.238585858586,-117.068249158249,-119.686262626263,-120.53164983165,-119.329865319865,-119.04632996633,-119.56164983165,-120.152727272727,-120.538013468013,-117.491851851852,-119.056599326599,-120.515454545455,-119.794781144781,-119.666902356902,-118.438686868687,-120.165555555556,-120.276127946128,-118.017373737374,-120.542996632997,-117.834579124579,-120.427037037037,-120.54164983165,-118.109259259259,-119.643771043771,-118.18936026936,-119.277777777778,-119.736262626263,-120.139494949495,-120.434511784512,-119.164646464646,-119.998720538721,-120.455791245791,-120.417104377104,-119.188686868687,-118.230841750842,-118.238585858586,-119.443771043771,-119.446464646465,-119.456228956229,-119.912558922559,-120.049696969697,-118.080606060606,-115.380976430976,-116.216228956229,-118.821717171717,-119.321279461279,-119.720168350168,-119.890033670034,-120.084545454545,-120.408686868687,-119.576666666667,-120.248249158249
"21",-248.607912457912,-247.229023569024,-249.804747474747,-246.207003367003,-248.183872053872,-249.757104377104,-247.027912457912,-246.292491582492,-242.118047138047,-246.317239057239,-244.244983164983,-245.178383838384,-249.811414141414,-249.028114478114,-242.209932659933,-247.781313131313,-249.679023569024,-250.197811447811,-244.750033670034,-248.456262626263,-248.504882154882,-249.298585858586,-243.90164983165,-245.092525252525,-249.469057239057,-249.740740740741,-246.302188552189,-248.89164983165,-249.288888888889,-247.447946127946,-248.374444444444,-247.134006734007,-248.761818181818,-239.164646464646,-240.633838383838,-240.818451178451,-243.296228956229,-243.4167003367,-244.531750841751,-248.31936026936,-248.770168350168,-249.304545454545,-250.165555555556,-248.172760942761,-242.349494949495,-244.119831649832,-245.53367003367,-250.022626262626,-248.79265993266,-249.354208754209,-245.856666666667,-246.38138047138,-248.315892255892,-247.931515151515,-250.038215488215,-248.799090909091,-249.10138047138,-249.407037037037,-249.424646464646,-249.839865319865,-245.790976430976,-248.268821548822,-247.628585858586,-249.580942760943,-244.582087542088,-244.622861952862,-249.813636363636,-247.091851851852,-249.147003367003,-249.563198653199,-250.051043771044,-243.396801346801,-241.111986531987,-249.890505050505,-247.023535353535,-248.770168350168,-249.685117845118,-245.91569023569,-247.693905723906,-248.39228956229,-247.512424242424,-249.678383838384,-244.202390572391,-247.287811447811,-241.782626262626,-243.641279461279,-247.237946127946,-248.553535353535,-248.965521885522,-245.750168350168,-249.659730639731,-243.667912457912,-243.525218855219,-247.684478114478,-242.496094276094,-246.008383838384,-243.121616161616,-244.392154882155,-249.106430976431,-247.929595959596,-249.892188552189,-246.041851851852,-246.010740740741,-243.850942760943,-248.975151515152,-246.144478114478,-246.824006734007,-249.54771043771,-247.622390572391,-246.214208754209,-249.499158249158,-249.654579124579,-244.57138047138,-249.51468013468,-249.633434343434,-246.841279461279,-247.310505050505,-247.707676767677,-246.222525252525,-248.990168350168,-249.634915824916,-245.485454545455,-248.098249158249,-247.930841750842,-248.813636363636,-248.8567003367,-243.03228956229,-243.321548821549,-248.219494949495,-247.163872053872,-247.4632996633,-247.710404040404,-248.689158249158,-246.994781144781,-247.303468013468,-247.775892255892,-248.8467003367,-249.674410774411,-247.084814814815,-247.96734006734,-249.924781144781,-249.464579124579,-244.962188552189,-247.971279461279,-247.709292929293,-249.391447811448,-247.613636363636,-240.652861952862,-246.358249158249,-247.119696969697,-249.546464646465,-236.47936026936,-241.247003367003,-242.377239057239,-243.435084175084,-244.360303030303,-247.528114478114,-247.594343434343,-248.978821548822,-249.682222222222,-249.040841750842,-249.188754208754,-249.393198653199,-248.097441077441,-249.380033670034,-250.024747474747,-250.141279461279,-249.362962962963,-246.395117845118,-249.416262626263,-243.956127946128,-248.362828282828,-248.75734006734,-249.606666666667,-241.774074074074,-245.560740740741,-245.955252525253,-246.113434343434,-249.221414141414,-246.8867003367,-243.167777777778,-248.934579124579,-246.230841750842,-248.819259259259,-249.485454545455,-246.247474747475,-246.743737373737,-247.197508417508,-247.607609427609,-248.928013468013,-249.384747474747,-250.138114478114,-243.335791245791,-243.578922558923,-245.021279461279,-246.0167003367,-239.693838383838,-248.40164983165,-248.710740740741,-247.756464646465
"22",-228.73734006734,-222.53138047138,-225.080875420875,-222.549865319865,-229.943737373737,-226.723434343434,-229.988383838384,-224.118922558923,-226.720134680135,-229.557575757576,-229.983569023569,-229.100033670034,-228.050471380471,-228.683973063973,-228.95632996633,-225.196902356902,-225.703771043771,-226.254915824916,-226.822760942761,-227.061616161616,-227.955218855219,-230.205925925926,-225.170538720539,-227.682323232323,-226.644208754209,-228.394107744108,-229.789191919192,-229.242424242424,-228.964242424242,-223.931616161616,-227.642154882155,-222.775117845118,-223.087946127946,-223.419865319865,-223.960740740741,-225.014410774411,-227.76835016835,-230.055892255892,-225.249259259259,-230.257676767677,-227.513434343434,-229.239696969697,-226.924983164983,-227.515656565657,-220.068148148148,-221.142154882155,-221.352525252525,-224.386363636364,-225.663198653199,-225.964478114478,-226.008148148148,-226.641851851852,-227.596094276094,-229.175218855219,-226.819730639731,-230.009158249158,-230.16936026936,-221.536228956229,-223.86936026936,-225.15962962963,-226.548922558923,-230.190404040404,-228.950740740741,-229.124175084175,-230.044343434343,-226.180976430976,-227.118148148148,-227.589865319865,-229.035892255892,-225.495218855219,-226.738922558923,-230.149292929293,-226.836464646465,-227.681952861953,-229.906801346801,-228.247878787879,-230.185656565657,-228.579831649832,-228.938013468013,-228.540168350168,-226.863535353535,-228.087575757576,-229.224848484848,-220.11861952862,-228.787946127946,-223.69569023569,-225.836026936027,-226.167777777778,-227.161885521886,-227.588585858586,-229.684983164983,-229.038686868687,-228.328585858586,-224.873333333333,-223.91936026936,-223.470606060606,-226.106127946128,-229.689023569024,-230.174781144781,-225.656262626263,-226.91771043771,-228.483872053872,-228.868585858586,-228.928282828283,-230.203198653199,-228.799966329966,-229.632727272727,-225.911043771044,-223.776094276094,-226.283771043771,-226.676565656566,-226.68569023569,-227.174882154882,-230.068720538721,-228.078484848485,-229.558720538721,-230.116666666667,-229.361414141414,-228.956161616162,-229.083400673401,-226.37632996633,-227.998585858586,-228.410404040404,-229.229393939394,-228.060168350168,-224.875892255892,-227.07468013468,-228.257912457912,-228.623400673401,-223.800606060606,-225.051279461279,-225.744882154882,-228.584646464646,-227.901111111111,-230.151077441077,-221.556565656566,-223.411414141414,-225.443636363636,-225.947104377104,-225.992962962963,-228.258585858586,-228.816801346801,-229.445016835017,-227.953097643098,-229.526936026936,-223.334242424242,-225.794545454545,-229.964444444444,-226.186026936027,-227.462996632997,-230.208383838384,-229.510134680135,-230.040606060606,-229.486801346801,-227.272424242424,-224.4432996633,-230.238686868687,-224.178047138047,-226.361750841751,-228.823232323232,-229.618821548822,-229.343198653199,-230.290235690236,-229.947609427609,-227.520942760943,-229.874444444444,-229.822760942761,-229.088956228956,-226.646228956229,-230.076565656566,-226.968720538721,-227.167239057239,-227.318720538721,-228.079696969697,-229.872390572391,-226.24962962963,-230.215723905724,-227.241750841751,-228.465892255892,-229.195016835017,-229.984781144781,-228.801279461279,-226.739595959596,-226.311717171717,-225.964983164983,-229.030505050505,-226.88265993266,-228.58835016835,-228.70734006734,-229.010976430976,-229.107643097643,-230.119730639731,-225.160841750842,-227.135117845118,-224.224410774411,-228.26164983165,-228.08569023569,-228.563636363636,-228.684545454545,-228.823265993266
"23",-274.867878787879,-274.931986531987,-277.521279461279,-280.033535353535,-277.95164983165,-279.517912457912,-278.625555555556,-281.010707070707,-282.50531986532,-281.659932659933,-279.083636363636,-278.3132996633,-278.927037037037,-278.238922558923,-278.245993265993,-278.715555555556,-279.699461279461,-271.118148148148,-282.087777777778,-282.945353535353,-269.46835016835,-269.882087542088,-274.315925925926,-276.221885521885,-276.942760942761,-277.086936026936,-277.339057239057,-280.271750841751,-281.026936026936,-271.311986531987,-282.477003367003,-283.690033670034,-276.053164983165,-280.892390572391,-275.330168350168,-275.813905723906,-278.167171717172,-281.207912457912,-282.948956228956,-280.60265993266,-282.122626262626,-283.047575757576,-270.438922558923,-270.821548821549,-279.737609427609,-283.874242424242,-277.01468013468,-281.888013468013,-282.234444444444,-282.834882154882,-278.150404040404,-277.836464646465,-283.746902356902,-281.575084175084,-280.156161616162,-281.221414141414,-278.826565656566,-281.307609427609,-280.680942760943,-282.47138047138,-279.724882154882,-279.829191919192,-281.505084175084,-272.202188552189,-283.136531986532,-284.101851851852,-282.259595959596,-280.756565656566,-276.619966329966,-282.024983164983,-278.462154882155,-278.253333333333,-274.486902356902,-279.968518518519,-283.154579124579,-268.440269360269,-271.293063973064,-280.328383838384,-279.833535353535,-278.494107744108,-282.833198653199,-282.259124579125,-271.192323232323,-274.494444444444,-279.551616161616,-279.434478114478,-283.654208754209,-273.511616161616,-280.143771043771,-281.111851851852,-276.735353535354,-283.993333333333,-282.333434343434,-282.953872053872,-282.535824915825,-272.981212121212,-276.36228956229,-276.873771043771,-283.169831649832,-282.286430976431,-282.945555555556,-283.408855218855,-283.775892255892,-278.092121212121,-283.335218855219,-278.067474747475,-281.046565656566,-282.25632996633,-272.552828282828,-275.623737373737,-283.083063973064,-279.933434343434,-280.144545454545,-277.05936026936,-280.703434343434,-278.472323232323,-280.137474747475,-278.820269360269,-283.340841750842,-276.610168350168,-279.539259259259,-279.335589225589,-282.642053872054,-282.467003367003,-275.556902356902,-280.846464646465,-275.282053872054,-279.732626262626,-278.537138047138,-280.032895622896,-278.557138047138,-282.392525252525,-277.921750841751,-282.183771043771,-280.157239057239,-283.785858585859,-276.911313131313,-277.674343434343,-282.044208754209,-282.452188552189,-282.056363636364,-266.379023569024,-271.144444444444,-274.663636363636,-276.864983164983,-279.383905723906,-281.522222222222,-281.540067340067,-283.653872053872,-282.087912457912,-280.102424242424,-279.28531986532,-271.434646464647,-279.688484848485,-283.633164983165,-277.269696969697,-278.738484848485,-275.947676767677,-283.238451178451,-280.151414141414,-276.49228956229,-273.851077441077,-280.848249158249,-283.606464646465,-282.198249158249,-272.89228956229,-282.733838383838,-279.136127946128,-280.97569023569,-282.534545454545,-283.480841750842,-282.346565656566,-281.473636363636,-279.135791245791,-283.64835016835,-278.273198653199,-281.44468013468,-279.27367003367,-280.842457912458,-278.449393939394,-281.120976430976,-283.315016835017,-280.617138047138,-274.635589225589,-281.544074074074,-279.012895622896,-278.156094276094,-274.81835016835,-275.089831649832,-275.520707070707,-278.682861952862,-280.178619528619,-280.225353535354,-280.608821548822,-282.946430976431,-274.195084175084,-283.621077441077,-280.640841750842,-278.517138047138,-280.90367003367
"24",-251.254343434343,-257.105016835017,-257.291414141414,-257.998956228956,-256.327474747475,-256.890303030303,-257.642525252525,-255.984545454545,-252.93228956229,-254.333535353535,-249.894646464646,-256.806801346801,-257.321851851852,-252.945555555556,-250.562929292929,-252.079932659933,-252.265420875421,-252.39468013468,-253.145892255892,-253.323973063973,-256.328282828283,-256.9667003367,-257.935757575758,-257.807912457912,-243.841178451178,-246.191481481481,-250.694646464646,-251.403434343434,-252.731313131313,-254.009831649832,-255.345387205387,-255.485218855219,-254.052087542088,-252.659730639731,-254.753872053872,-257.087777777778,-252.478047138047,-246.959831649832,-258.068720538721,-257.512424242424,-248.870606060606,-250.380976430976,-251.341717171717,-251.500067340067,-255.50569023569,-256.775454545455,-258.075656565657,-258.601851851852,-252.596666666667,-256.748821548822,-257.831313131313,-257.566599326599,-257.468787878788,-255.2567003367,-256.515117845118,-257.037138047138,-257.541986531987,-254.020505050505,-251.895555555556,-254.599259259259,-256.507946127946,-255.400841750842,-257.041952861953,-258.155555555556,-256.510202020202,-256.384545454545,-250.528148148148,-255.246902356902,-256.255858585859,-254.423636363636,-257.362525252525,-256.094747474747,-245.189259259259,-252.222323232323,-256.719932659933,-257.196464646465,-257.920606060606,-251.561952861953,-252.45468013468,-250.146228956229,-255.353333333333,-258.600505050505,-251.969191919192,-254.626262626263,-256.618047138047,-251.107474747475,-256.078922558923,-257.216565656566,-249.08063973064,-255.835791245791,-252.259966329966,-255.642760942761,-258.08228956229,-257.968956228956,-257.969393939394,-256.586835016835,-251.044208754209,-257.778148148148,-258.441279461279,-254.004410774411,-256.039057239057,-255.040168350168,-250.201043771044,-250.497239057239,-256.638114478115,-256.560976430976,-258.495117845118,-256.797508417508,-257.744410774411,-258.426228956229,-253.149494949495,-254.000168350168,-256.891414141414,-252.084882154882,-256.330269360269,-256.142727272727,-256.785555555556,-257.185084175084,-255.691952861953,-255.914983164983,-255.138282828283,-257.799158249158,-257.664882154882,-257.920067340067,-258.347575757576,-257.550808080808,-255.720269360269,-254.703905723906,-246.056565656566,-253.35164983165,-253.525589225589,-253.838855218855,-255.831212121212,-255.737138047138,-256.158922558923,-256.004141414141,-255.122323232323,-256.039966329966,-255.721414141414,-252.486228956229,-257.384343434343,-256.92531986532,-252.837104377104,-253.633400673401,-257.868383838384,-250.914646464646,-257.606262626263,-253.120269360269,-258.619461279461,-247.478585858586,-248.022491582492,-249.281548821549,-251.665555555556,-245.931818181818,-249.593905723906,-253.007575757576,-254.912323232323,-254.668686868687,-255.651616161616,-256.791279461279,-257.617138047138,-255.821952861953,-255.826060606061,-258.059124579125,-256.510976430976,-255.686565656566,-257.184175084175,-258.082861952862,-253.130606060606,-253.702323232323,-256.279057239057,-257.22936026936,-256.500168350168,-255.222760942761,-258.258484848485,-258.137676767677,-254.3867003367,-258.119797979798,-256.793198653199,-257.4667003367,-258.068855218855,-252.725892255892,-253.647138047138,-253.78936026936,-254.011851851852,-255.800707070707,-257.036902356902,-258.570740740741,-258.57771043771,-254.262760942761,-255.875185185185,-255.831885521886,-255.724781144781,-256.023198653199,-254.708720538721,-255.777373737374,-257.792861952862,-257.062828282828,-253.582794612795,-257.03228956229
"25",-28.6288720538721,-28.6499158249158,-28.5020707070707,-28.1910606060606,-28.4315656565657,-28.1591077441077,-28.5005218855219,-28.5803535353535,-28.5905892255892,-28.5484006734007,-28.6085353535354,-28.1082323232323,-28.1694107744108,-27.7984343434343,-28.3017676767677,-28.5722053872054,-27.0604208754209,-27.2306565656566,-27.2788047138047,-27.5125084175084,-27.6967845117845,-27.7662794612795,-27.8804208754209,-27.9202188552189,-28.3916666666667,-28.5328114478115,-28.438265993266,-28.1392760942761,-28.261228956229,-28.1493434343434,-28.6207239057239,-28.6436195286195,-28.3123400673401,-28.0907575757576,-28.2428451178451,-28.3501515151515,-27.9211952861953,-27.9699494949495,-28.4313973063973,-28.1290404040404,-28.301734006734,-28.1887037037037,-28.3562121212121,-28.2694107744108,-27.5104882154882,-28.118569023569,-28.561835016835,-28.4798484848485,-27.6771548821549,-27.9796464646465,-28.3128451178451,-28.4506565656566,-27.7082323232323,-28.2481986531987,-28.3324747474747,-28.6096127946128,-28.5092087542088,-28.6106565656566,-28.1996127946128,-28.331430976431,-28.1787373737374,-28.6407912457912,-28.6424410774411,-27.6895454545455,-27.9706565656566,-28.4180976430976,-28.0409932659933,-28.3186026936027,-28.4311616161616,-28.5315656565657,-28.2868518518518,-28.5608585858586,-28.3011616161616,-28.0391077441077,-28.0814983164983,-27.5089393939394,-28.2596464646465,-28.611430976431,-28.3595117845118,-27.6286363636364,-27.8273905723906,-28.1605892255892,-27.1093097643098,-27.8077272727273,-28.258367003367,-28.3988383838384,-28.3900841750842,-27.9915993265993,-28.3207239057239,-28.4305555555556,-27.4905892255892,-28.558771043771,-28.1017676767677,-28.3298484848485,-27.8512626262626,-28.5505218855219,-28.6293771043771,-27.5733838383838,-28.0003535353535,-28.4119696969697,-28.5492424242424,-28.2321717171717,-28.2475925925926,-28.4605555555556,-28.6206565656566,-28.4684343434343,-28.5621717171717,-27.5496801346801,-27.5996801346801,-28.057962962963,-28.6593434343434,-27.9812962962963,-28.1531144781145,-28.5693771043771,-28.0475925925926,-28.5411952861953,-28.2516666666667,-28.5827441077441,-27.628164983165,-28.1585016835017,-28.1793771043771,-28.2532828282828,-28.3892760942761,-28.4993771043771,-27.7973569023569,-28.0503535353535,-28.4586026936027,-27.4799494949495,-27.5129461279461,-27.6373232323232,-27.7970202020202,-28.5311952861953,-27.1390067340067,-27.2276599326599,-27.3702188552189,-28.321228956229,-28.2876599326599,-27.9299158249158,-28.1099831649832,-28.3993771043771,-28.657861952862,-27.8512962962963,-28.3894781144781,-28.4267508417508,-28.5309595959596,-28.2274579124579,-28.6593097643098,-28.5304882154882,-28.1798484848485,-28.4982996632997,-28.5290404040404,-28.4104882154882,-27.4319023569024,-28.1177609427609,-28.1996464646465,-28.6318013468013,-28.4863804713805,-28.4966835016835,-28.6129461279461,-28.6306228956229,-28.4701851851852,-28.5637205387205,-28.528063973064,-28.4109595959596,-27.8991077441077,-28.6187037037037,-28.6300168350168,-28.1101515151515,-28.5213973063973,-28.5676936026936,-27.7906565656566,-27.8996127946128,-28.0525757575758,-28.1312626262626,-28.1319696969697,-28.2506565656566,-28.2582323232323,-28.4384006734007,-28.6200841750842,-28.6403872053872,-28.6511616161616,-28.4209595959596,-27.2099831649832,-27.2278956228956,-27.4196127946128,-27.6991414141414,-27.7165488215488,-27.7801515151515,-27.8597138047138,-27.9184343434343,-27.9202188552189,-27.941734006734,-27.9596464646465,-28.3534175084175,-28.457962962963,-26.9795791245791,-27.9084006734007,-28.37132996633,-28.4903535353535,-28.4611616161616
"26",-25.1392087542088,-24.9920033670034,-24.7324747474747,-25.1107912457912,-25.2693771043771,-25.3809595959596,-24.8892424242424,-24.3270202020202,-24.8100505050505,-25.2624410774411,-25.4876262626263,-24.0404882154882,-24.2403535353535,-24.341734006734,-24.4819023569024,-24.4892087542088,-24.5906902356902,-24.7488047138047,-24.7690740740741,-24.7698821548822,-24.7731818181818,-24.7911279461279,-25.0807912457912,-25.1008249158249,-25.228265993266,-25.2384343434343,-25.3017676767677,-25.3190404040404,-25.3423737373737,-25.4012626262626,-24.8269528619529,-25.0587373737374,-24.071430976431,-25.2314646464646,-25.4013973063973,-25.4422390572391,-24.8177946127946,-25.2695791245791,-25.2563804713805,-25.1664814814815,-25.4780976430976,-25.3830471380471,-25.4309932659933,-25.2830134680135,-25.1797811447811,-24.4378956228956,-25.0109259259259,-24.7300841750842,-25.1400841750842,-25.428771043771,-25.3613636363636,-25.4285353535354,-25.3794107744108,-24.7290404040404,-25.3204882154882,-25.1029461279461,-25.3601515151515,-25.4207239057239,-24.5198484848485,-25.1299831649832,-25.0291750841751,-24.9225757575758,-24.4506902356902,-24.7282996632997,-24.7595791245791,-25.1601851851852,-24.5406565656566,-24.6518013468013,-25.011430976431,-25.4493434343434,-25.3597474747475,-24.9207575757576,-25.1879292929293,-25.3911616161616,-25.3193434343434,-25.0717003367003,-24.8597474747475,-25.0792424242424,-25.3294107744108,-25.1301515151515,-24.7667171717172,-25.3996464646465,-25.211632996633,-25.4434175084175,-24.9917003367003,-25.35867003367,-24.9803198653199,-25.3976936026936,-25.4288383838384,-25.3400505050505,-25.4490067340067,-25.1904882154882,-25.4490404040404,-24.8395791245791,-25.131734006734,-25.3591077441077,-24.6210942760943,-25.3596464646465,-25.0671548821549,-24.7015656565657,-24.8207912457912,-25.1389393939394,-25.2387037037037,-25.2831818181818,-25.0509259259259,-25.4296127946128,-25.4492760942761,-25.4418686868687,-25.2897474747475,-25.1714983164983,-25.4677609427609,-24.4194444444444,-24.5191750841751,-25.3375252525252,-24.7789730639731,-25.4311616161616,-25.3304545454545,-25.358468013468,-24.7107239057239,-25.4906565656566,-24.8779966329966,-25.1196127946128,-24.8774242424242,-24.9297474747475,-24.972037037037,-25.1971548821549,-25.29867003367,-25.4085016835017,-25.1669528619529,-25.4495117845118,-24.4901178451178,-24.7403198653199,-24.8824410774411,-25.0195454545455,-25.1268518518518,-25.2811616161616,-25.4574242424242,-25.4931818181818,-25.2985353535354,-25.3572558922559,-24.9700505050505,-25.2800168350168,-25.3770202020202,-25.4895791245791,-25.2279292929293,-25.2497474747475,-25.4897811447811,-25.4407239057239,-25.4405555555556,-25.2402525252525,-24.7883333333333,-25.2001515151515,-25.3376262626263,-24.9298484848485,-25.2729797979798,-25.4678282828283,-25.4499494949495,-25.2414646464646,-25.3538215488215,-25.3789730639731,-25.141835016835,-24.9487373737374,-25.1497474747475,-25.2272558922559,-25.2802188552189,-25.4524747474747,-24.9700505050505,-25.4516666666667,-25.0076936026936,-25.4398148148148,-24.8290404040404,-25.208367003367,-24.2380976430976,-24.3118686868687,-24.5336868686869,-24.5915656565657,-24.8129461279461,-25.1296801346801,-25.2904208754209,-25.4084343434343,-25.43132996633,-25.4386363636364,-25.3708249158249,-24.1217676767677,-24.2885016835017,-24.3162457912458,-24.6559764309764,-24.8889730639731,-24.9926430976431,-25.0898484848485,-25.0996464646465,-25.2201178451178,-24.0020033670034,-25.008063973064,-25.2789057239057,-24.4911279461279,-25.1189393939394,-25.2712962962963,-25.4614983164983,-24.7623737373737
"27",-30.6430471380471,-31.0994444444444,-30.8884006734007,-30.8813973063973,-30.3093097643098,-30.5521717171717,-31.0507575757576,-30.9901178451178,-30.17132996633,-30.2296801346801,-30.8074579124579,-30.9371548821549,-30.9594444444444,-30.9900505050505,-31.1190404040404,-31.1290740740741,-31.1406902356902,-31.0798484848485,-30.7505555555556,-31.0989393939394,-30.4706565656566,-31.1196801346801,-30.1111616161616,-30.1618013468013,-30.3408585858586,-30.3805218855219,-30.7710942760943,-31.0298484848485,-31.0891750841751,-31.1112962962963,-31.1364814814815,-31.2911279461279,-31.32132996633,-31.3223737373737,-31.5195454545455,-31.5526094276094,-29.8021043771044,-31.0394781144781,-31.4708922558923,-31.1184006734007,-31.2694444444444,-31.4714646464646,-31.1291077441077,-30.2428787878788,-31.1305218855219,-31.2092760942761,-31.2921717171717,-30.8900168350168,-31.0072222222222,-31.2932491582492,-31.0279966329966,-31.3192087542088,-31.0930808080808,-31.3923400673401,-31.5020033670034,-31.5465151515152,-31.4692424242424,-31.2987037037037,-30.7295117845118,-31.4693097643098,-31.5001515151515,-31.4991750841751,-31.2196464646465,-30.8326767676768,-31.4697811447811,-29.4782996632997,-29.5161447811448,-29.9498484848485,-30.3116666666667,-30.5698484848485,-30.9295791245791,-31.2162121212121,-31.2604208754209,-31.4572222222222,-31.5198821548822,-31.491531986532,-31.498367003367,-30.3700505050505,-31.0899831649832,-30.7724074074074,-31.4794107744108,-31.431936026936,-30.558265993266,-30.6407239057239,-30.7366835016835,-31.1200505050505,-31.4820033670034,-31.52132996633,-31.0003535353535,-31.0498484848485,-31.4903872053872,-31.5431481481481,-31.0185016835017,-31.4500505050505,-31.4306565656566,-31.2107575757576,-30.7720033670034,-31.3407239057239,-31.3489393939394,-31.0427441077441,-31.2610942760943,-31.4181313131313,-31.4705555555556,-30.8287373737374,-30.9694781144781,-31.1281313131313,-31.3088383838384,-30.5972222222222,-30.7472558922559,-30.7907575757576,-31.0475589225589,-30.0501851851852,-30.1094444444444,-30.7426430976431,-31.4430134680135,-30.5530808080808,-30.5797811447811,-31.1211616161616,-31.391632996633,-31.4781313131313,-31.4619696969697,-30.8216666666667,-31.3875252525253,-31.0696464646465,-31.3509595959596,-31.5174915824916,-31.5181986531987,-30.2998821548822,-31.3718686868687,-30.8530808080808,-30.8200505050505,-31.2905892255892,-31.541734006734,-30.8911616161616,-31.1018013468013,-31.4824747474747,-31.53132996633,-31.3894781144781,-31.1506228956229,-30.4893434343434,-30.5865488215488,-30.7088383838384,-30.8905218855219,-29.3969865319865,-29.9890740740741,-30.7796127946128,-30.9102188552189,-30.7681986531987,-30.5066161616162,-31.1990404040404,-31.3094781144781,-29.7107239057239,-31.281835016835,-30.8720707070707,-30.9607575757576,-30.9792760942761,-31.2423737373737,-30.8197138047138,-31.4605218855219,-31.1019696969697,-31.1277946127946,-31.2420033670034,-31.5424074074074,-31.5170538720539,-31.1045622895623,-31.3709595959596,-30.5414646464646,-31.5024074074074,-31.2897474747475,-31.1895791245791,-31.2899158249158,-30.7624074074074,-31.0521717171717,-31.2903535353535,-31.2905555555556,-31.3498821548822,-31.3619023569024,-31.2310942760943,-31.2904882154882,-31.1202525252525,-31.2020707070707,-31.1995117845118,-30.5484343434343,-30.8076936026936,-30.9877609427609,-31.2602525252525,-31.2717003367003,-31.3908249158249,-31.3915993265993,-31.2300505050505,-30.038367003367,-30.2984343434343,-30.5325420875421,-30.698569023569,-30.7184006734007,-31.3190740740741,-31.4123400673401,-31.1587373737374,-31.2313973063973,-31.4582323232323
"28",-27.601430976431,-27.1820033670034,-27.572037037037,-27.4607239057239,-27.4413636363636,-27.6004545454545,-27.5104208754209,-27.1405218855219,-27.2723400673401,-27.3402188552189,-27.3577272727273,-27.3892424242424,-27.4706565656566,-27.5787037037037,-27.6179966329966,-27.201936026936,-27.3739225589226,-27.7823063973064,-27.1408585858586,-26.7612626262626,-26.8294781144781,-26.8622053872054,-26.9537878787879,-27.0990740740741,-27.188063973064,-27.2000168350168,-27.2627104377104,-27.2699494949495,-27.2956060606061,-27.4503535353535,-27.478569023569,-27.5838215488215,-27.7080976430976,-27.7898148148148,-27.401531986532,-27.2976599326599,-27.441632996633,-27.4708585858586,-27.4998484848485,-27.2014646464646,-27.061835016835,-27.6837542087542,-27.5706228956229,-27.4896127946128,-27.3218013468013,-27.5700841750842,-27.5839562289562,-27.5299158249158,-27.4710942760943,-27.7598484848485,-27.2616666666667,-27.5299831649832,-27.4003535353535,-27.3374915824916,-27.038569023569,-27.3816666666667,-27.4762457912458,-27.6097474747475,-27.7798821548822,-26.7403198653199,-27.6617676767677,-27.401835016835,-27.6430471380471,-27.7811952861953,-27.6000168350168,-27.3710606060606,-27.7310942760943,-27.10132996633,-27.4991750841751,-27.7585353535354,-27.7374242424242,-27.588771043771,-27.711835016835,-27.6399158249158,-27.3592087542088,-27.66867003367,-27.5124747474747,-27.4520033670034,-27.5692087542088,-27.0617003367003,-27.4930808080808,-27.7515993265993,-27.7724074074074,-26.6986026936027,-26.7594107744108,-27.2023400673401,-27.2405892255892,-27.5374915824916,-27.3385016835017,-27.6124410774411,-27.1402188552189,-27.6394107744108,-27.2478956228956,-27.7794107744108,-27.5170875420875,-27.6102188552189,-27.7400168350168,-26.968468013468,-27.1997138047138,-27.2889393939394,-27.5207575757576,-27.5417003367003,-27.5497474747475,-27.6598821548822,-27.7300841750842,-27.4613973063973,-27.7003872053872,-27.5508585858586,-27.6595454545455,-27.6488720538721,-27.6592087542088,-27.528164983165,-27.4665824915825,-27.6312962962963,-27.4672895622896,-27.2381313131313,-27.2809595959596,-27.7827777777778,-27.1886026936027,-27.3958754208754,-27.7217003367003,-27.6908922558923,-25.9535521885522,-26.5425420875421,-26.6796127946128,-26.8484343434343,-27.0198484848485,-27.5918013468013,-27.6584006734007,-27.6803535353535,-27.6903535353535,-26.5207912457912,-27.4086026936027,-27.5512626262626,-27.6514646464646,-27.2272222222222,-27.5563131313131,-27.0212626262626,-27.2906902356902,-27.7206228956229,-27.0502525252525,-27.3697811447811,-27.6194444444444,-27.6706228956229,-27.4391414141414,-27.6697138047138,-27.3692087542088,-27.7176599326599,-26.7259427609428,-27.7601515151515,-27.3118013468013,-27.5902188552189,-27.7059090909091,-27.0203872053872,-27.64867003367,-27.787962962963,-27.7075589225589,-27.7684006734007,-26.8585353535354,-27.6393434343434,-27.5016666666667,-27.568265993266,-27.6999831649832,-26.9365824915825,-27.5201515151515,-27.5891414141414,-27.6803198653199,-27.7660101010101,-27.4808585858586,-27.261430976431,-27.2522390572391,-27.4331818181818,-27.3897138047138,-27.3300168350168,-27.5629124579125,-27.6925757575758,-27.7073569023569,-26.8395117845118,-26.9594444444444,-27.1015993265993,-27.148569023569,-27.1805892255892,-27.2730134680135,-27.3606228956229,-27.482138047138,-27.5196801346801,-27.5290067340067,-27.5604208754209,-27.6302861952862,-26.9887373737374,-27.1634511784512,-27.1690740740741,-27.4688383838384,-27.0586026936027,-27.0600841750842,-27.4119023569024,-27.4794107744108,-27.3302525252525,-27.5103872053872,-27.4410942760943
"29",-25.5696464646465,-26.5968518518519,-25.8404545454545,-26.5028114478114,-26.4809259259259,-26.0525420875421,-26.4080303030303,-25.9676262626263,-26.038569023569,-26.3139225589226,-26.03132996633,-26.6205555555556,-26.3602188552189,-26.508771043771,-26.0199158249158,-26.2121717171717,-26.238164983165,-25.498468013468,-25.9293771043771,-26.6311616161616,-25.0689730639731,-25.2789730639731,-25.4820707070707,-25.5298148148148,-25.5677946127946,-25.8711952861953,-25.9399158249158,-26.022138047138,-26.3319023569024,-26.4894781144781,-26.5900505050505,-26.6826767676768,-26.7099158249158,-25.8509595959596,-25.9204882154882,-26.5094107744108,-26.5566161616162,-26.65867003367,-26.5208922558923,-26.0990404040404,-26.4326094276094,-26.641734006734,-26.7440572390572,-26.541936026936,-26.5199158249158,-26.6495791245791,-26.5901851851852,-26.6572558922559,-26.3892424242424,-26.571228956229,-25.8005555555556,-25.9217676767677,-26.5196801346801,-25.948265993266,-26.2980976430976,-26.4124747474747,-25.7820033670034,-26.6803872053872,-26.5196127946128,-26.3571212121212,-26.54132996633,-26.6489393939394,-25.8395454545455,-26.0509595959596,-25.2386363636364,-26.4282996632997,-26.7108249158249,-26.4320033670034,-26.6425757575758,-25.5520033670034,-26.7100841750842,-26.6479966329966,-26.2011952861953,-26.6589730639731,-26.3235521885522,-24.4315993265993,-26.2308922558923,-25.1993434343434,-25.5323737373737,-25.9105555555556,-26.2360774410774,-26.0924074074074,-26.3704545454545,-26.4091750841751,-26.7173232323232,-26.2574579124579,-26.6220033670034,-25.7788720538721,-26.1304545454545,-26.5190404040404,-26.4799494949495,-25.9892760942761,-26.0497811447811,-26.2903872053872,-26.6492087542088,-26.6209595959596,-26.0503872053872,-26.7181986531987,-26.5769865319865,-26.041632996633,-26.498468013468,-25.9128114478114,-25.3708922558923,-26.4533164983165,-26.5726430976431,-26.5741919191919,-26.5102861952862,-26.3872895622896,-26.1318013468013,-26.4964478114478,-26.621228956229,-26.531632996633,-25.8294107744108,-26.1700505050505,-26.0184343434343,-26.3473905723906,-26.4906228956229,-26.6807239057239,-26.222138047138,-25.9217676767677,-26.5699494949495,-26.7400168350168,-26.532138047138,-26.7185353535354,-26.5103198653199,-26.4776262626263,-26.448164983165,-26.5884006734007,-26.0901515151515,-25.5795117845118,-26.1694444444444,-26.1488383838384,-26.1874579124579,-26.4603198653199,-26.492138047138,-26.5693434343434,-26.5985353535354,-26.4027777777778,-26.5593434343434,-26.4933838383838,-25.6294444444444,-25.6804882154882,-25.6995791245791,-25.7936868686869,-25.9407575757576,-25.3809932659933,-25.3886363636364,-25.4796464646465,-25.621531986532,-26.7096127946128,-26.3501515151515,-26.1806228956229,-26.2201178451178,-26.5895791245791,-25.9477272727273,-26.0682323232323,-26.6328451178451,-26.0328787878788,-26.3777272727273,-25.4732154882155,-26.7364478114478,-25.53867003367,-26.7219696969697,-25.6705555555556,-26.2173569023569,-26.2129124579125,-26.3561447811448,-26.3567845117845,-26.3707239057239,-26.6526430976431,-26.1421043771044,-26.5182323232323,-26.4407575757576,-26.5407575757576,-26.7018013468013,-26.4221043771044,-26.1992087542088,-26.5578282828283,-25.1096801346801,-26.1062794612795,-26.6395117845118,-26.5806902356902,-26.1292760942761,-26.6901178451178,-26.6987037037037,-26.5187373737374,-26.5404545454545,-25.8307912457912,-26.7084343434343,-26.7299494949495,-25.7205892255892,-26.1099494949495,-26.2193771043771,-26.242037037037,-26.6185353535354,-26.7308249158249,-26.3504545454545,-26.6396801346801,-26.6516666666667,-26.1889393939394
"30",-23.5686363636364,-23.4331144781145,-23.7620707070707,-23.1195454545455,-23.4786026936027,-23.5543602693603,-23.7422390572391,-23.771228956229,-23.771228956229,-23.7417676767677,-22.8414983164983,-22.9415656565657,-23.4300841750842,-23.432138047138,-23.4473232323232,-23.6010606060606,-22.4288720538721,-23.4433838383838,-23.5889057239057,-23.3807239057239,-22.9079292929293,-22.6688383838384,-22.7309259259259,-22.9276936026936,-23.0329461279461,-23.0393771043771,-23.0475589225589,-23.2006228956229,-23.2411279461279,-23.2508249158249,-23.3458754208754,-23.402138047138,-23.4482323232323,-23.4874579124579,-23.6492424242424,-23.671430976431,-23.6900168350168,-23.7408922558923,-22.5730134680135,-23.0104882154882,-23.1081986531987,-23.2605892255892,-23.6011952861953,-23.7629461279461,-23.7115993265993,-23.7392760942761,-23.6391750841751,-23.7706902356902,-23.2612962962963,-22.758569023569,-23.1857744107744,-23.5295117845118,-23.7911279461279,-23.7715656565657,-23.601632996633,-23.5825757575758,-23.4297138047138,-23.7188047138047,-23.4998148148148,-23.7982323232323,-23.5213636363636,-22.8999158249158,-23.0187373737374,-23.0494107744108,-23.2076262626263,-23.2877272727273,-23.4291077441077,-23.6496127946128,-23.6502525252525,-23.6305555555556,-23.6706902356902,-23.6990067340067,-23.2827104377104,-23.6567508417508,-23.5215993265993,-23.6387373737374,-23.6389393939394,-23.4022727272727,-23.7182996632997,-23.7106228956229,-23.6790404040404,-23.4696127946128,-23.751936026936,-23.6380976430976,-23.3734175084175,-23.4091077441077,-23.5700841750842,-23.301430976431,-23.6587037037037,-22.8393097643098,-23.0598821548822,-23.0677946127946,-23.2978956228956,-23.3388047138047,-23.4275252525253,-23.4599494949495,-23.6594444444444,-23.7587373737374,-23.2291414141414,-23.6594781144781,-23.5697811447811,-23.6689057239057,-23.7188383838384,-23.7591077441077,-23.5090404040404,-23.6986363636364,-23.6308585858586,-23.6601515151515,-23.5305555555556,-23.7902188552189,-23.6616666666667,-23.3604208754209,-23.5990740740741,-23.6417003367003,-23.7881986531987,-23.7035185185185,-23.4992424242424,-23.5796464646465,-23.4905555555556,-23.6008249158249,-23.8085016835017,-22.6089393939394,-23.6817003367003,-22.6997474747475,-23.8095454545455,-23.7805218855219,-23.2593434343434,-23.6818686868687,-23.7198821548822,-23.7701851851852,-23.7703198653199,-22.7572222222222,-22.9326094276094,-23.2519023569024,-23.5105555555556,-23.5185353535354,-23.6439898989899,-22.7491750841751,-23.3119023569024,-23.571430976431,-23.7220033670034,-23.7872558922559,-23.3998821548822,-23.7221043771044,-23.7685016835017,-23.3675589225589,-23.738771043771,-23.648468013468,-23.6893771043771,-23.6995117845118,-23.7637205387205,-23.2086363636364,-23.3199158249158,-23.7004882154882,-23.4176262626263,-23.59867003367,-23.6686026936027,-23.8078956228956,-23.6181313131313,-23.4705218855219,-23.5313636363636,-23.6413636363636,-23.6669865319865,-23.6791414141414,-23.5709932659933,-23.6875252525253,-23.7021043771044,-22.272037037037,-23.5700841750842,-23.6806902356902,-23.5894444444444,-23.7908249158249,-23.8076599326599,-23.6235185185185,-23.1098148148148,-23.2599831649832,-23.7304208754209,-22.9328787878788,-23.3829461279461,-23.6888383838384,-23.7014646464646,-23.7692760942761,-23.3703198653199,-23.3818013468013,-23.4533838383838,-23.5805892255892,-23.6795454545455,-22.9674242424242,-23.187861952862,-23.6489393939394,-23.7308249158249,-23.3813973063973,-23.4530808080808,-23.7073905723906,-23.458468013468,-23.4698484848485,-23.628771043771,-23.6288383838384,-23.8123737373737,-23.6303198653199
"31",-25.0893097643098,-24.4688383838384,-25.1591077441077,-25.1530471380471,-24.4922390572391,-24.8018686868687,-24.7224410774411,-25.1842592592593,-25.202138047138,-25.0505555555556,-24.5888383838384,-23.9570875420875,-24.958569023569,-25.1598148148148,-25.2303872053872,-23.9680303030303,-24.9782323232323,-24.4973569023569,-25.0121717171717,-25.1161111111111,-25.1324074074074,-24.0696464646465,-24.6489730639731,-24.7620033670034,-25.0559764309764,-25.1374242424242,-25.221430976431,-25.228771043771,-24.4471548821549,-24.8706228956229,-25.0975925925926,-24.8879966329966,-23.7343602693603,-23.8773232323232,-24.2328114478114,-24.5807239057239,-24.687962962963,-24.7526767676768,-24.7573569023569,-25.2094107744108,-25.2321717171717,-25.2309259259259,-24.5617676767677,-24.8500168350168,-24.9803198653199,-24.9876599326599,-25.2188720538721,-25.1132828282828,-24.7391414141414,-25.0103198653199,-24.8827104377104,-25.1807912457912,-25.1001851851852,-25.208265993266,-24.8035521885522,-24.8490740740741,-24.9503872053872,-24.4169191919192,-25.16867003367,-25.2215993265993,-25.2205555555556,-24.9307575757576,-25.0106902356902,-24.4988720538721,-24.7226430976431,-25.10132996633,-25.2015656565657,-25.1898821548822,-25.1295791245791,-24.5092087542088,-24.9519023569024,-25.202138047138,-24.9817676767677,-25.1008585858586,-25.0122390572391,-24.6136868686869,-25.1892424242424,-25.0710269360269,-24.7643939393939,-24.3993097643098,-25.1203535353535,-23.9606228956229,-24.3899158249158,-24.6191414141414,-24.8073232323232,-25.0710269360269,-24.8385353535354,-24.9141245791246,-25.1805892255892,-25.0191077441077,-25.0490740740741,-25.1206565656566,-25.2227104377104,-24.9304208754209,-25.0804545454545,-25.1726767676768,-25.0299831649832,-24.3083333333333,-24.6573569023569,-25.0702525252525,-25.0784343434343,-24.117962962963,-24.3890067340067,-25.1006228956229,-24.9510606060606,-24.5289057239057,-25.1779292929293,-24.6872558922559,-25.1800505050505,-24.7805892255892,-24.3896801346801,-24.6798484848485,-24.9509595959596,-25.1801515151515,-24.2764814814815,-24.69867003367,-24.9183333333333,-25.0490404040404,-24.4474915824916,-24.9417003367003,-25.1215993265993,-24.1097474747475,-24.8503535353535,-25.2099831649832,-25.0698148148148,-25.0610606060606,-25.1097138047138,-25.0202861952862,-25.198063973064,-25.1034848484849,-25.2187373737374,-25.2430471380471,-24.6392424242424,-25.1970875420875,-25.0885016835017,-24.7696464646465,-24.7911952861953,-25.05867003367,-25.101531986532,-25.1477272727273,-23.6693434343434,-24.5370202020202,-24.6198484848485,-24.6379292929293,-24.648468013468,-24.6676936026936,-23.8507912457912,-23.972138047138,-25.0815993265993,-25.0231818181818,-24.8212626262626,-25.1924074074074,-24.0367508417508,-24.8315656565657,-24.3298484848485,-25.0074915824916,-24.9020707070707,-24.4994444444444,-25.2328787878788,-23.778265993266,-24.2624747474747,-24.8508922558923,-25.0268855218855,-25.2122390572391,-24.6611279461279,-24.9292760942761,-24.9685353535354,-24.9926767676768,-24.6601515151515,-24.9387037037037,-24.962138047138,-25.0471212121212,-24.7212962962963,-25.2405892255892,-25.241430976431,-24.9781986531987,-25.1910269360269,-25.0293771043771,-24.6611952861953,-25.1735521885522,-25.1097811447811,-25.1480976430976,-24.9394107744108,-25.0288383838384,-25.1920707070707,-24.2092760942761,-24.9629461279461,-25.0419023569024,-25.1106228956229,-25.1518686868687,-25.2175252525253,-23.7488047138047,-24.3409595959596,-24.8006902356902,-24.9375589225589,-25.1397138047138,-25.2137878787879,-24.541228956229,-24.9298821548822,-25.2335858585859
"32",-21.9189393939394,-22.1164478114478,-22.0693097643098,-22.2567171717172,-22.2679292929293,-22.1414983164983,-22.1617676767677,-22.1152693602694,-21.8788383838384,-21.9687037037037,-22.2408249158249,-22.2896127946128,-22.00867003367,-20.9388720538721,-21.2304208754209,-21.6484343434343,-21.9328451178451,-21.9592087542088,-22.0777272727273,-22.1806902356902,-22.1809932659933,-21.2810269360269,-22.1477272727273,-22.26132996633,-21.4674579124579,-21.8891750841751,-22.3222390572391,-21.857861952862,-21.6390404040404,-21.67132996633,-22.2097474747475,-22.26867003367,-21.1876599326599,-21.5509259259259,-22.2208585858586,-21.8998148148148,-21.7316666666667,-21.7672558922559,-22.0810269360269,-21.1976936026936,-21.2465151515152,-21.2904208754209,-21.4001515151515,-21.4210606060606,-21.4507239057239,-21.7207912457912,-21.7208249158249,-21.7260774410774,-21.7382323232323,-21.8882996632997,-22.1407239057239,-22.1820033670034,-22.2096127946128,-22.2507239057239,-22.3108585858586,-21.7290404040404,-22.0892087542088,-20.9089057239057,-21.8801851851852,-21.9193434343434,-22.1096127946128,-21.9919696969697,-22.3276262626263,-22.1394444444444,-22.1496127946128,-21.9807575757576,-22.2026767676768,-22.082037037037,-22.1384343434343,-21.8195454545455,-22.1309932659933,-21.7783333333333,-22.1105218855219,-22.1902188552189,-22.2489393939394,-22.2832828282828,-22.0473569023569,-22.1702188552189,-22.2099494949495,-21.5193771043771,-21.9208922558923,-22.0405892255892,-21.921228956229,-22.3035521885522,-22.3290740740741,-21.8393771043771,-21.9809259259259,-22.151228956229,-22.2489057239057,-22.1136868686869,-22.2419023569024,-21.8811279461279,-22.1575252525253,-22.1313636363636,-22.1498148148148,-22.1600841750842,-21.9971212121212,-21.9414646464646,-21.6420033670034,-22.171835016835,-22.0826767676768,-22.1702861952862,-22.1604208754209,-22.218468013468,-22.2412962962963,-22.218367003367,-22.2489730639731,-22.3290740740741,-21.3688047138047,-22.1366161616162,-21.188367003367,-22.2665151515152,-22.1606228956229,-22.2182323232323,-22.1496127946128,-22.3101178451178,-21.4392424242424,-22.1702861952862,-22.2632154882155,-22.1602525252525,-21.8192424242424,-22.2801851851852,-22.3005892255892,-21.8074915824916,-22.3088383838384,-22.1328787878788,-22.0609595959596,-22.0891077441077,-22.1706228956229,-22.2879966329966,-21.9585016835017,-22.1305555555556,-22.2291077441077,-21.4570202020202,-21.8278956228956,-21.8379292929293,-21.3973569023569,-22.2793771043771,-21.8205218855219,-22.331430976431,-21.4399494949495,-21.7399494949495,-22.0399158249158,-21.9115656565657,-22.238569023569,-22.0257744107744,-21.5798484848485,-22.2223063973064,-21.9999494949495,-22.1296127946128,-22.231835016835,-22.2374242424242,-21.1489393939394,-21.272138047138,-22.0511616161616,-22.221835016835,-21.6993097643098,-21.9329797979798,-22.0709259259259,-22.1620033670034,-22.1896127946128,-22.2919696969697,-22.3307912457912,-21.8714983164983,-22.3306902356902,-22.0584343434343,-22.0920033670034,-21.9975252525253,-21.8217676767677,-22.1698821548822,-22.1205218855219,-21.4502525252525,-21.9104882154882,-22.188569023569,-22.3110269360269,-22.1289730639731,-22.142138047138,-21.9700168350168,-22.2705555555556,-21.8220707070707,-22.1833501683502,-22.0292760942761,-22.0905892255892,-22.1474242424242,-22.1662457912458,-21.111734006734,-21.3704882154882,-21.7008922558923,-22.0595117845118,-22.2728114478114,-21.4431818181818,-21.9382996632997,-22.2779292929293,-21.4629461279461,-22.0163804713805,-22.3194444444444,-22.3294781144781,-22.1700168350168,-22.2981313131313,-22.3293771043771
"33",-511.464781144781,-512.722525252525,-506.332861952862,-515.799393939394,-503.680841750842,-515.531851851852,-508.398148148148,-513.484074074074,-514.135218855219,-512.21771043771,-498.52962962963,-498.791750841751,-506.412525252525,-508.254074074074,-505.597441077441,-496.707239057239,-505.312525252525,-506.68468013468,-507.608383838384,-509.122760942761,-509.739124579125,-504.082525252525,-506.312087542088,-511.32367003367,-513.603097643098,-499.727777777778,-503.767239057239,-508.82430976431,-511.479124579125,-512.247373737374,-515.84265993266,-494.104545454545,-502.811515151515,-503.098114478114,-505.89063973064,-511.113097643098,-513.49569023569,-515.26861952862,-512.710168350168,-495.947777777778,-496.660168350168,-497.216902356902,-513.528686868687,-507.88835016835,-500.384747474747,-515.414545454545,-502.820740740741,-505.738821548822,-514.488047138047,-511.546127946128,-504.011616161616,-504.981077441077,-505.022996632997,-514.827676767677,-514.482525252525,-503.544107744108,-504.130067340067,-509.95962962963,-514.978855218855,-511.917138047138,-515.120303030303,-514.077239057239,-512.285353535353,-511.948249158249,-509.742962962963,-509.9432996633,-511.140471380471,-511.311616161616,-513.191043771044,-507.872323232323,-505.693333333333,-503.603535353535,-508.106464646465,-509.717811447811,-515.867037037037,-504.366666666667,-512.341548821549,-509.707609427609,-510.87861952862,-502.242861952862,-514.73962962963,-506.554646464646,-512.224646464647,-505.930505050505,-503.247575757576,-512.800841750842,-513.931077441077,-505.368922558923,-509.783097643098,-506.725589225589,-506.954882154882,-505.587474747475,-506.404983164983,-510.439393939394,-499.400875420875,-501.205353535354,-504.351414141414,-512.892794612795,-509.429259259259,-514.548922558923,-515.364410774411,-512.393400673401,-515.97164983165,-505.865218855219,-513.776363636364,-509.411851851852,-504.714579124579,-508.156902356902,-509.723434343434,-504.671447811448,-510.467239057239,-511.869393939394,-515.222727272727,-495.524006734007,-500.012424242424,-515.690841750842,-507.362087542088,-513.629932659933,-514.714006734007,-514.850841750842,-508.702861952862,-506.665117845118,-508.432525252525,-507.529057239057,-497.67138047138,-504.11164983165,-515.329831649832,-512.824646464646,-501.744579124579,-511.262424242424,-507.886026936027,-513.898720538721,-507.006127946128,-511.062188552189,-510.988148148148,-513.492087542088,-513.909158249158,-513.784747474748,-511.184915824916,-505.680841750842,-506.601750841751,-498.158686868687,-513.271077441077,-507.252895622896,-505.66771043771,-507.082424242424,-505.310404040404,-484.799595959596,-496.386666666667,-498.535993265993,-511.208013468013,-512.842525252525,-512.50037037037,-504.756363636364,-505.184781144781,-511.693636363636,-512.525555555556,-514.898956228956,-515.572323232323,-507.550202020202,-514.284006734007,-514.640707070707,-514.785218855219,-515.174107744108,-495.449393939394,-514.708484848485,-505.198282828283,-510.86632996633,-511.128282828283,-512.112188552189,-511.174107744108,-512.855117845118,-515.583535353535,-498.074343434343,-511.013333333333,-511.429057239057,-509.03569023569,-514.615016835017,-500.534882154882,-509.326801346801,-512.527373737374,-504.123198653199,-504.185824915825,-508.180808080808,-511.033097643098,-514.245454545455,-515.478148148148,-515.928047138047,-496.439730639731,-502.006801346801,-504.699932659933,-497.079259259259,-497.191313131313,-505.607845117845,-506.25063973064,-507.266565656566,-515.096599326599,-509.66531986532,-510.625925925926,-515.022760942761
"34",-459.176666666667,-477.018956228956,-473.49835016835,-470.407575757576,-458.659932659933,-465.632154882155,-473.328484848485,-479.076363636364,-479.633333333333,-480.057912457912,-476.682390572391,-471.798013468013,-467.917912457912,-468.707205387205,-472.627373737374,-474.590942760943,-479.955993265993,-469.753737373737,-468.143973063973,-469.354343434343,-469.639057239057,-471.574915824916,-474.378922558923,-477.235454545455,-475.755218855219,-452.105353535354,-455.251986531987,-463.833434343434,-464.315117845118,-466.056228956229,-469.094208754209,-470.659932659933,-473.9332996633,-475.435892255892,-477.10734006734,-479.136262626263,-480.088148148148,-478.923636363636,-468.251885521885,-469.103333333333,-475.984882154882,-478.758787878788,-474.523434343434,-476.655454545455,-471.942053872054,-479.790033670034,-458.552996632997,-461.870942760943,-464.923333333333,-465.544444444444,-466.549797979798,-466.657003367003,-472.296363636364,-473.459259259259,-476.367845117845,-475.920505050505,-474.402760942761,-478.390740740741,-479.435892255892,-469.929831649832,-476.929393939394,-479.703973063973,-475.838922558923,-478.295791245791,-477.58861952862,-478.866666666667,-477.836565656566,-471.583973063973,-478.294882154882,-469.987104377104,-473.781515151515,-475.681986531987,-476.795993265993,-463.617676767677,-464.27531986532,-467.405757575758,-474.699494949495,-475.650505050505,-479.92468013468,-474.285791245791,-478.445892255892,-476.475589225589,-476.956127946128,-477.989494949495,-475.761750841751,-478.217373737374,-479.465993265993,-470.424107744108,-473.382626262626,-478.736902356902,-473.027609427609,-474.764814814815,-477.6067003367,-478.297575757576,-478.4367003367,-472.575218855219,-473.369158249158,-473.967474747475,-479.879259259259,-470.286228956229,-470.998451178451,-472.768148148148,-476.525791245791,-479.087811447811,-477.138922558923,-479.50531986532,-466.417239057239,-469.820740740741,-470.301515151515,-471.179057239057,-471.236464646465,-472.362087542088,-474.318585858586,-475.314208754209,-477.601851851852,-460.781952861953,-464.007037037037,-475.203636363636,-477.193569023569,-477.393434343434,-477.418720538721,-479.500168350168,-480.154747474747,-471.780269360269,-479.190067340067,-470.524882154882,-478.776127946128,-473.313771043771,-479.010942760943,-478.884006734007,-474.512053872054,-478.908013468013,-472.694545454545,-474.507138047138,-474.168249158249,-477.012087542087,-474.828383838384,-478.861952861953,-475.62430976431,-478.294545454545,-470.441043771044,-469.252626262626,-473.382188552189,-475.6832996633,-460.779191919192,-461.766195286195,-464.230033670034,-477.411414141414,-479.708922558923,-476.110875420875,-479.827474747475,-473.850033670034,-476.813535353535,-477.221279461279,-472.980707070707,-476.299966329966,-474.510976430976,-476.846801346801,-469.754006734007,-471.735218855219,-476.381750841751,-479.227845117845,-478.708282828283,-479.050976430976,-475.741447811448,-476.181178451178,-479.579057239057,-475.050505050505,-475.091077441077,-470.116094276094,-478.823973063973,-470.898956228956,-478.446498316498,-475.405454545455,-476.227474747475,-476.521144781145,-476.630168350168,-477.474242424242,-474.115757575758,-474.673771043771,-471.449158249158,-474.458383838384,-474.801178451178,-476.296262626263,-476.525454545455,-477.532558922559,-471.806767676768,-476.588922558923,-478.224814814815,-462.993501683502,-465.626127946128,-469.751515151515,-471.646565656566,-463.766767676768,-465.179057239057,-467.284915824916,-473.017239057239,-470.193434343434,-473.856902356902,-475.784579124579


==> data_code/thresholds.csv <==
"","x"
"1",-61.01
"2",-54.665
"3",-68.35
"4",-60.97
"5",-59.025
"6",-52.575
"7",-54.885
"8",-48.995
"9",-992.98
"10",-916.02
"11",-131.13
"12",-119.42
"13",-147.32
"14",-132.16
"15",-130.44
"16",-117.73
"17",-118.59
"18",-107.83
"19",-133.85
"20",-120.64
"21",-250.25
"22",-230.31
"23",-284.15
"24",-258.65
"25",-28.665
"26",-25.495
"27",-31.555
"28",-27.795
"29",-26.745
"30",-23.815
"31",-25.245
"32",-22.335
"33",-516.04
"34",-480.18


==> readme.txt <==
Readme:

Title: 'Ranking, and other Properties, of Elite Swimmers using Extreme Value Theory'

datasets include:

"swim_times.csv": this is the negative swim times, as explained in the paper.
"covariates.csv": this is scaled and centered covariates, which are the dates that the swims took place.
"thresholds.csv": Not strictly needed, but is the thresholds for the extreme value model, also explained in the paper.

"model_fit.R" : contains the code with comments, to fit the model.

Covariates must be in chronological order for each event for the model to fit accurately. One can choose whether to
fit using one or two swim-suits.

One can contact me either via email: h.spearing@lancaster.ac.uk, or find my website: http://lancs.ac.uk/~spearing/
